An adaptive mesh refinement strategy to ensure quasi-optimality of finite element methods for self-adjoint Helmholtz problems

It is well known that the quasi-optimality of the Galerkin finite element method for the Helmholtz equation is dependent on the mesh size and the wave-number. In the literature, different criteria have been proposed to ensure uniform quasi-optimality of the discretisation. In the present work, we study the uniform quasi-optimality of $H^1$ conforming and non-conforming Crouzeix-Raviart discretisation of the self-adjoint Helmholtz problem. In particular, we propose an adaptive scheme, coupled with a residual-based indicator, for generating guaranteed quasi-optimal meshes with minimal degrees of freedom.

==> CRvsP1h_100.0_to_500.0.csv <==
wavenumbers,hCR,hP1
100.25,0.256,0.042949672960000025
100.5,0.256,0.042949672960000025
100.75,0.256,0.042949672960000025
101.0,0.256,0.05368709120000003
101.25,0.256,0.05368709120000003
101.5,0.256,0.05368709120000003
101.75,0.256,0.05368709120000003
102.0,0.256,0.06710886400000003
102.25,0.256,0.06710886400000003
102.5,0.256,0.06710886400000003
102.75,0.256,0.06710886400000003
103.0,0.256,0.06710886400000003
103.25,0.256,0.06710886400000003
103.5,0.256,0.06710886400000003
103.75,0.256,0.08388608000000003
104.0,0.256,0.08388608000000003
104.25,0.256,0.08388608000000003
104.5,0.256,0.08388608000000003
104.75,0.256,0.08388608000000003
105.0,0.256,0.08388608000000003
105.25,0.256,0.08388608000000003
105.5,0.2048,0.08388608000000003
105.75,0.2048,0.08388608000000003
106.0,0.2048,0.08388608000000003
106.25,0.2048,0.10485760000000002
106.5,0.2048,0.10485760000000002
106.75,0.2048,0.10485760000000002
107.0,0.2048,0.10485760000000002
107.25,0.2048,0.10485760000000002
107.5,0.2048,0.10485760000000002
107.75,0.2048,0.10485760000000002
108.0,0.2048,0.10485760000000002
108.25,0.2048,0.10485760000000002
108.5,0.2048,0.10485760000000002
108.75,0.2048,0.10485760000000002
109.0,0.2048,0.10485760000000002
109.25,0.2048,0.10485760000000002
109.5,0.2048,0.10485760000000002
109.75,0.2048,0.10485760000000002
110.0,0.2048,0.10485760000000002
110.25,0.2048,0.10485760000000002
110.5,0.2048,0.10485760000000002
110.75,0.2048,0.10485760000000002
111.0,0.2048,0.10485760000000002
111.25,0.2048,0.13107200000000002
111.5,0.2048,0.13107200000000002
111.75,0.2048,0.13107200000000002
112.0,0.2048,0.13107200000000002
112.25,0.2048,0.13107200000000002
112.5,0.2048,0.13107200000000002
112.75,0.2048,0.13107200000000002
113.0,0.2048,0.13107200000000002
113.25,0.16384,0.13107200000000002
113.5,0.16384,0.13107200000000002
113.75,0.16384,0.13107200000000002
114.0,0.16384,0.13107200000000002
114.25,0.16384,0.13107200000000002
114.5,0.16384,0.13107200000000002
114.75,0.16384,0.13107200000000002
115.0,0.16384,0.13107200000000002
115.25,0.16384,0.13107200000000002
115.5,0.16384,0.13107200000000002
115.75,0.16384,0.13107200000000002
116.0,0.16384,0.13107200000000002
116.25,0.16384,0.13107200000000002
116.5,0.16384,0.13107200000000002
116.75,0.16384,0.13107200000000002
117.0,0.16384,0.13107200000000002
117.25,0.16384,0.13107200000000002
117.5,0.16384,0.13107200000000002
117.75,0.16384,0.13107200000000002
118.0,0.16384,0.13107200000000002
118.25,0.16384,0.16384
118.5,0.16384,0.16384
118.75,0.13107200000000002,0.16384
119.0,0.13107200000000002,0.16384
119.25,0.13107200000000002,0.16384
119.5,0.13107200000000002,0.16384
119.75,0.13107200000000002,0.16384
120.0,0.13107200000000002,0.16384
120.25,0.13107200000000002,0.16384
120.5,0.13107200000000002,0.16384
120.75,0.13107200000000002,0.16384
121.0,0.13107200000000002,0.16384
121.25,0.13107200000000002,0.16384
121.5,0.13107200000000002,0.16384
121.75,0.13107200000000002,0.16384
122.0,0.13107200000000002,0.16384
122.25,0.10485760000000002,0.16384
122.5,0.10485760000000002,0.16384
122.75,0.10485760000000002,0.16384
123.0,0.10485760000000002,0.16384
123.25,0.10485760000000002,0.16384
123.5,0.10485760000000002,0.16384
123.75,0.10485760000000002,0.16384
124.0,0.10485760000000002,0.16384
124.25,0.10485760000000002,0.16384
124.5,0.08388608000000003,0.16384
124.75,0.08388608000000003,0.16384
125.0,0.08388608000000003,0.16384
125.25,0.08388608000000003,0.16384
125.5,0.08388608000000003,0.16384
125.75,0.08388608000000003,0.16384
126.0,0.06710886400000003,0.16384
126.25,0.06710886400000003,0.16384
126.5,0.06710886400000003,0.16384
126.75,0.05368709120000003,0.16384
127.0,0.05368709120000003,0.16384
127.25,0.05368709120000003,0.16384
127.5,0.042949672960000025,0.16384
127.75,0.03435973836800002,0.16384
128.0,0.027487790694400018,0.16384
128.25,0.011258999068426251,0.16384
128.5,0.2048,0.16384
128.75,0.2048,0.011258999068426251
129.0,0.2048,0.017592186044416015
129.25,0.2048,0.021990232555520017
129.5,0.2048,0.027487790694400018
129.75,0.2048,0.027487790694400018
130.0,0.2048,0.03435973836800002
130.25,0.2048,0.03435973836800002
130.5,0.2048,0.03435973836800002
130.75,0.2048,0.042949672960000025
131.0,0.2048,0.042949672960000025
131.25,0.2048,0.042949672960000025
131.5,0.2048,0.042949672960000025
131.75,0.2048,0.05368709120000003
132.0,0.2048,0.05368709120000003
132.25,0.2048,0.05368709120000003
132.5,0.2048,0.05368709120000003
132.75,0.2048,0.05368709120000003
133.0,0.2048,0.05368709120000003
133.25,0.2048,0.05368709120000003
133.5,0.2048,0.06710886400000003
133.75,0.2048,0.06710886400000003
134.0,0.2048,0.06710886400000003
134.25,0.2048,0.06710886400000003
134.5,0.2048,0.06710886400000003
134.75,0.2048,0.06710886400000003
135.0,0.2048,0.06710886400000003
135.25,0.2048,0.06710886400000003
135.5,0.2048,0.06710886400000003
135.75,0.2048,0.06710886400000003
136.0,0.2048,0.06710886400000003
136.25,0.2048,0.06710886400000003
136.5,0.2048,0.06710886400000003
136.75,0.2048,0.08388608000000003
137.0,0.2048,0.08388608000000003
137.25,0.2048,0.08388608000000003
137.5,0.2048,0.08388608000000003
137.75,0.16384,0.08388608000000003
138.0,0.16384,0.08388608000000003
138.25,0.16384,0.08388608000000003
138.5,0.16384,0.08388608000000003
138.75,0.16384,0.08388608000000003
139.0,0.16384,0.08388608000000003
139.25,0.16384,0.08388608000000003
139.5,0.16384,0.08388608000000003
139.75,0.16384,0.08388608000000003
140.0,0.16384,0.08388608000000003
140.25,0.16384,0.08388608000000003
140.5,0.16384,0.08388608000000003
140.75,0.16384,0.08388608000000003
141.0,0.16384,0.08388608000000003
141.25,0.16384,0.10485760000000002
141.5,0.16384,0.10485760000000002
141.75,0.16384,0.10485760000000002
142.0,0.16384,0.10485760000000002
142.25,0.16384,0.10485760000000002
142.5,0.16384,0.10485760000000002
142.75,0.16384,0.10485760000000002
143.0,0.16384,0.10485760000000002
143.25,0.16384,0.10485760000000002
143.5,0.16384,0.10485760000000002
143.75,0.16384,0.10485760000000002
144.0,0.16384,0.10485760000000002
144.25,0.16384,0.10485760000000002
144.5,0.16384,0.10485760000000002
144.75,0.16384,0.10485760000000002
145.0,0.16384,0.10485760000000002
145.25,0.16384,0.10485760000000002
145.5,0.16384,0.10485760000000002
145.75,0.16384,0.10485760000000002
146.0,0.16384,0.10485760000000002
146.25,0.16384,0.10485760000000002
146.5,0.16384,0.10485760000000002
146.75,0.16384,0.10485760000000002
147.0,0.16384,0.10485760000000002
147.25,0.16384,0.10485760000000002
147.5,0.16384,0.10485760000000002
147.75,0.16384,0.10485760000000002
148.0,0.16384,0.10485760000000002
148.25,0.16384,0.10485760000000002
148.5,0.16384,0.10485760000000002
148.75,0.16384,0.10485760000000002
149.0,0.13107200000000002,0.10485760000000002
149.25,0.13107200000000002,0.10485760000000002
149.5,0.13107200000000002,0.10485760000000002
149.75,0.13107200000000002,0.10485760000000002
150.0,0.13107200000000002,0.10485760000000002
150.25,0.13107200000000002,0.13107200000000002
150.5,0.13107200000000002,0.13107200000000002
150.75,0.13107200000000002,0.13107200000000002
151.0,0.13107200000000002,0.13107200000000002
151.25,0.13107200000000002,0.13107200000000002
151.5,0.13107200000000002,0.13107200000000002
151.75,0.13107200000000002,0.13107200000000002
152.0,0.13107200000000002,0.13107200000000002
152.25,0.13107200000000002,0.13107200000000002
152.5,0.13107200000000002,0.13107200000000002
152.75,0.13107200000000002,0.13107200000000002
153.0,0.13107200000000002,0.13107200000000002
153.25,0.13107200000000002,0.13107200000000002
153.5,0.13107200000000002,0.13107200000000002
153.75,0.13107200000000002,0.13107200000000002
154.0,0.13107200000000002,0.13107200000000002
154.25,0.13107200000000002,0.13107200000000002
154.5,0.13107200000000002,0.13107200000000002
154.75,0.13107200000000002,0.13107200000000002
155.0,0.13107200000000002,0.13107200000000002
155.25,0.13107200000000002,0.13107200000000002
155.5,0.13107200000000002,0.13107200000000002
155.75,0.13107200000000002,0.13107200000000002
156.0,0.13107200000000002,0.13107200000000002
156.25,0.13107200000000002,0.13107200000000002
156.5,0.13107200000000002,0.13107200000000002
156.75,0.10485760000000002,0.13107200000000002
157.0,0.10485760000000002,0.13107200000000002
157.25,0.10485760000000002,0.13107200000000002
157.5,0.10485760000000002,0.13107200000000002
157.75,0.10485760000000002,0.13107200000000002
158.0,0.10485760000000002,0.13107200000000002
158.25,0.10485760000000002,0.13107200000000002
158.5,0.10485760000000002,0.13107200000000002
158.75,0.10485760000000002,0.13107200000000002
159.0,0.10485760000000002,0.13107200000000002
159.25,0.10485760000000002,0.13107200000000002
159.5,0.10485760000000002,0.13107200000000002
159.75,0.10485760000000002,0.13107200000000002
160.0,0.10485760000000002,0.13107200000000002
160.25,0.10485760000000002,0.13107200000000002
160.5,0.10485760000000002,0.13107200000000002
160.75,0.10485760000000002,0.13107200000000002
161.0,0.10485760000000002,0.13107200000000002
161.25,0.08388608000000003,0.13107200000000002
161.5,0.08388608000000003,0.13107200000000002
161.75,0.08388608000000003,0.13107200000000002
162.0,0.08388608000000003,0.16384
162.25,0.08388608000000003,0.16384
162.5,0.08388608000000003,0.16384
162.75,0.08388608000000003,0.16384
163.0,0.08388608000000003,0.16384
163.25,0.08388608000000003,0.16384
163.5,0.06710886400000003,0.16384
163.75,0.06710886400000003,0.16384
164.0,0.06710886400000003,0.16384
164.25,0.06710886400000003,0.16384
164.5,0.06710886400000003,0.16384
164.75,0.06710886400000003,0.16384
165.0,0.05368709120000003,0.16384
165.25,0.05368709120000003,0.16384
165.5,0.05368709120000003,0.16384
165.75,0.05368709120000003,0.16384
166.0,0.042949672960000025,0.16384
166.25,0.042949672960000025,0.16384
166.5,0.042949672960000025,0.16384
166.75,0.03435973836800002,0.16384
167.0,0.03435973836800002,0.16384
167.25,0.027487790694400018,0.16384
167.5,0.017592186044416015,0.16384
167.75,0.007205759403792801,0.16384
168.0,0.10485760000000002,0.16384
168.25,0.10485760000000002,0.009007199254741001
168.5,0.10485760000000002,0.014073748835532814
168.75,0.10485760000000002,0.017592186044416015
169.0,0.10485760000000002,0.021990232555520017
169.25,0.10485760000000002,0.021990232555520017
169.5,0.10485760000000002,0.027487790694400018
169.75,0.10485760000000002,0.027487790694400018
170.0,0.10485760000000002,0.027487790694400018
170.25,0.08388608000000003,0.03435973836800002
170.5,0.08388608000000003,0.03435973836800002
170.75,0.08388608000000003,0.03435973836800002
171.0,0.08388608000000003,0.03435973836800002
171.25,0.08388608000000003,0.03435973836800002
171.5,0.08388608000000003,0.042949672960000025
171.75,0.08388608000000003,0.042949672960000025
172.0,0.08388608000000003,0.042949672960000025
172.25,0.08388608000000003,0.042949672960000025
172.5,0.08388608000000003,0.042949672960000025
172.75,0.08388608000000003,0.042949672960000025
173.0,0.08388608000000003,0.042949672960000025
173.25,0.08388608000000003,0.042949672960000025
173.5,0.08388608000000003,0.05368709120000003
173.75,0.06710886400000003,0.05368709120000003
174.0,0.06710886400000003,0.05368709120000003
174.25,0.06710886400000003,0.05368709120000003
174.5,0.06710886400000003,0.05368709120000003
174.75,0.06710886400000003,0.05368709120000003
175.0,0.05368709120000003,0.05368709120000003
175.25,0.05368709120000003,0.05368709120000003
175.5,0.05368709120000003,0.05368709120000003
175.75,0.042949672960000025,0.05368709120000003
176.0,0.042949672960000025,0.05368709120000003
176.25,0.042949672960000025,0.05368709120000003
176.5,0.03435973836800002,0.06710886400000003
176.75,0.03435973836800002,0.06710886400000003
177.0,0.027487790694400018,0.06710886400000003
177.25,0.021990232555520017,0.06710886400000003
177.5,0.014073748835532814,0.06710886400000003
177.75,0.13107200000000002,0.06710886400000003
178.0,0.13107200000000002,0.0057646075230342415
178.25,0.13107200000000002,0.011258999068426251
178.5,0.13107200000000002,0.014073748835532814
178.75,0.13107200000000002,0.017592186044416015
179.0,0.13107200000000002,0.021990232555520017
179.25,0.13107200000000002,0.021990232555520017
179.5,0.13107200000000002,0.027487790694400018
179.75,0.13107200000000002,0.027487790694400018
180.0,0.13107200000000002,0.027487790694400018
180.25,0.13107200000000002,0.027487790694400018
180.5,0.13107200000000002,0.03435973836800002
180.75,0.13107200000000002,0.03435973836800002
181.0,0.13107200000000002,0.03435973836800002
181.25,0.13107200000000002,0.03435973836800002
181.5,0.13107200000000002,0.03435973836800002
181.75,0.13107200000000002,0.042949672960000025
182.0,0.13107200000000002,0.042949672960000025
182.25,0.13107200000000002,0.042949672960000025
182.5,0.13107200000000002,0.042949672960000025
182.75,0.13107200000000002,0.042949672960000025
183.0,0.13107200000000002,0.042949672960000025
183.25,0.13107200000000002,0.042949672960000025
183.5,0.13107200000000002,0.042949672960000025
183.75,0.10485760000000002,0.042949672960000025
184.0,0.10485760000000002,0.05368709120000003
184.25,0.10485760000000002,0.05368709120000003
184.5,0.10485760000000002,0.05368709120000003
184.75,0.10485760000000002,0.05368709120000003
185.0,0.10485760000000002,0.05368709120000003
185.25,0.10485760000000002,0.05368709120000003
185.5,0.10485760000000002,0.05368709120000003
185.75,0.10485760000000002,0.05368709120000003
186.0,0.10485760000000002,0.05368709120000003
186.25,0.10485760000000002,0.05368709120000003
186.5,0.10485760000000002,0.05368709120000003
186.75,0.10485760000000002,0.05368709120000003
187.0,0.10485760000000002,0.05368709120000003
187.25,0.10485760000000002,0.05368709120000003
187.5,0.10485760000000002,0.06710886400000003
187.75,0.10485760000000002,0.06710886400000003
188.0,0.10485760000000002,0.06710886400000003
188.25,0.08388608000000003,0.06710886400000003
188.5,0.08388608000000003,0.06710886400000003
188.75,0.08388608000000003,0.06710886400000003
189.0,0.08388608000000003,0.06710886400000003
189.25,0.08388608000000003,0.06710886400000003
189.5,0.08388608000000003,0.06710886400000003
189.75,0.08388608000000003,0.06710886400000003
190.0,0.08388608000000003,0.06710886400000003
190.25,0.08388608000000003,0.06710886400000003
190.5,0.08388608000000003,0.06710886400000003
190.75,0.08388608000000003,0.06710886400000003
191.0,0.08388608000000003,0.06710886400000003
191.25,0.08388608000000003,0.06710886400000003
191.5,0.08388608000000003,0.06710886400000003
191.75,0.06710886400000003,0.06710886400000003
192.0,0.06710886400000003,0.06710886400000003
192.25,0.06710886400000003,0.06710886400000003
192.5,0.06710886400000003,0.06710886400000003
192.75,0.06710886400000003,0.06710886400000003
193.0,0.06710886400000003,0.08388608000000003
193.25,0.06710886400000003,0.08388608000000003
193.5,0.06710886400000003,0.08388608000000003
193.75,0.05368709120000003,0.08388608000000003
194.0,0.05368709120000003,0.08388608000000003
194.25,0.05368709120000003,0.08388608000000003
194.5,0.05368709120000003,0.08388608000000003
194.75,0.05368709120000003,0.08388608000000003
195.0,0.05368709120000003,0.08388608000000003
195.25,0.042949672960000025,0.08388608000000003
195.5,0.042949672960000025,0.08388608000000003
195.75,0.042949672960000025,0.08388608000000003
196.0,0.03435973836800002,0.08388608000000003
196.25,0.03435973836800002,0.08388608000000003
196.5,0.027487790694400018,0.08388608000000003
196.75,0.027487790694400018,0.08388608000000003
197.0,0.017592186044416015,0.08388608000000003
197.25,0.011258999068426251,0.08388608000000003
197.5,0.16384,0.08388608000000003
197.75,0.16384,0.0057646075230342415
198.0,0.16384,0.011258999068426251
198.25,0.16384,0.014073748835532814
198.5,0.16384,0.017592186044416015
198.75,0.16384,0.017592186044416015
199.0,0.16384,0.021990232555520017
199.25,0.16384,0.021990232555520017
199.5,0.16384,0.021990232555520017
199.75,0.16384,0.027487790694400018
200.0,0.16384,0.027487790694400018
200.25,0.16384,0.027487790694400018
200.5,0.16384,0.027487790694400018
200.75,0.16384,0.03435973836800002
201.0,0.16384,0.03435973836800002
201.25,0.16384,0.03435973836800002
201.5,0.16384,0.03435973836800002
201.75,0.16384,0.03435973836800002
202.0,0.16384,0.03435973836800002
202.25,0.16384,0.03435973836800002
202.5,0.16384,0.042949672960000025
202.75,0.16384,0.042949672960000025
203.0,0.16384,0.042949672960000025
203.25,0.16384,0.042949672960000025
203.5,0.16384,0.042949672960000025
203.75,0.16384,0.042949672960000025
204.0,0.16384,0.042949672960000025
204.25,0.16384,0.042949672960000025
204.5,0.16384,0.042949672960000025
204.75,0.16384,0.042949672960000025
205.0,0.16384,0.042949672960000025
205.25,0.16384,0.05368709120000003
205.5,0.16384,0.05368709120000003
205.75,0.16384,0.05368709120000003
206.0,0.16384,0.05368709120000003
206.25,0.16384,0.05368709120000003
206.5,0.16384,0.05368709120000003
206.75,0.16384,0.05368709120000003
207.0,0.16384,0.05368709120000003
207.25,0.16384,0.05368709120000003
207.5,0.16384,0.05368709120000003
207.75,0.16384,0.05368709120000003
208.0,0.13107200000000002,0.05368709120000003
208.25,0.13107200000000002,0.05368709120000003
208.5,0.13107200000000002,0.05368709120000003
208.75,0.13107200000000002,0.05368709120000003
209.0,0.13107200000000002,0.05368709120000003
209.25,0.13107200000000002,0.05368709120000003
209.5,0.13107200000000002,0.06710886400000003
209.75,0.13107200000000002,0.06710886400000003
210.0,0.13107200000000002,0.06710886400000003
210.25,0.13107200000000002,0.06710886400000003
210.5,0.13107200000000002,0.06710886400000003
210.75,0.13107200000000002,0.06710886400000003
211.0,0.13107200000000002,0.06710886400000003
211.25,0.13107200000000002,0.06710886400000003
211.5,0.13107200000000002,0.06710886400000003
211.75,0.13107200000000002,0.06710886400000003
212.0,0.13107200000000002,0.06710886400000003
212.25,0.13107200000000002,0.06710886400000003
212.5,0.13107200000000002,0.06710886400000003
212.75,0.13107200000000002,0.06710886400000003
213.0,0.13107200000000002,0.06710886400000003
213.25,0.13107200000000002,0.06710886400000003
213.5,0.13107200000000002,0.06710886400000003
213.75,0.13107200000000002,0.06710886400000003
214.0,0.13107200000000002,0.06710886400000003
214.25,0.13107200000000002,0.06710886400000003
214.5,0.13107200000000002,0.06710886400000003
214.75,0.13107200000000002,0.06710886400000003
215.0,0.13107200000000002,0.06710886400000003
215.25,0.13107200000000002,0.06710886400000003
215.5,0.13107200000000002,0.06710886400000003
215.75,0.13107200000000002,0.06710886400000003
216.0,0.13107200000000002,0.06710886400000003
216.25,0.13107200000000002,0.06710886400000003
216.5,0.13107200000000002,0.06710886400000003
216.75,0.13107200000000002,0.06710886400000003
217.0,0.13107200000000002,0.06710886400000003
217.25,0.13107200000000002,0.08388608000000003
217.5,0.13107200000000002,0.08388608000000003
217.75,0.13107200000000002,0.08388608000000003
218.0,0.13107200000000002,0.08388608000000003
218.25,0.13107200000000002,0.08388608000000003
218.5,0.13107200000000002,0.08388608000000003
218.75,0.13107200000000002,0.08388608000000003
219.0,0.13107200000000002,0.08388608000000003
219.25,0.13107200000000002,0.08388608000000003
219.5,0.13107200000000002,0.08388608000000003
219.75,0.13107200000000002,0.08388608000000003
220.0,0.13107200000000002,0.08388608000000003
220.25,0.13107200000000002,0.08388608000000003
220.5,0.13107200000000002,0.08388608000000003
220.75,0.13107200000000002,0.08388608000000003
221.0,0.13107200000000002,0.08388608000000003
221.25,0.13107200000000002,0.08388608000000003
221.5,0.13107200000000002,0.08388608000000003
221.75,0.13107200000000002,0.08388608000000003
222.0,0.13107200000000002,0.08388608000000003
222.25,0.13107200000000002,0.08388608000000003
222.5,0.13107200000000002,0.08388608000000003
222.75,0.13107200000000002,0.08388608000000003
223.0,0.13107200000000002,0.08388608000000003
223.25,0.13107200000000002,0.08388608000000003
223.5,0.13107200000000002,0.08388608000000003
223.75,0.13107200000000002,0.08388608000000003
224.0,0.13107200000000002,0.08388608000000003
224.25,0.13107200000000002,0.08388608000000003
224.5,0.13107200000000002,0.08388608000000003
224.75,0.13107200000000002,0.08388608000000003
225.0,0.13107200000000002,0.08388608000000003
225.25,0.10485760000000002,0.08388608000000003
225.5,0.10485760000000002,0.08388608000000003
225.75,0.10485760000000002,0.08388608000000003
226.0,0.10485760000000002,0.08388608000000003
226.25,0.10485760000000002,0.08388608000000003
226.5,0.10485760000000002,0.08388608000000003
226.75,0.10485760000000002,0.08388608000000003
227.0,0.10485760000000002,0.08388608000000003
227.25,0.10485760000000002,0.08388608000000003
227.5,0.10485760000000002,0.08388608000000003
227.75,0.10485760000000002,0.10485760000000002
228.0,0.10485760000000002,0.10485760000000002
228.25,0.10485760000000002,0.10485760000000002
228.5,0.10485760000000002,0.10485760000000002
228.75,0.10485760000000002,0.10485760000000002
229.0,0.10485760000000002,0.10485760000000002
229.25,0.10485760000000002,0.10485760000000002
229.5,0.10485760000000002,0.10485760000000002
229.75,0.10485760000000002,0.10485760000000002
230.0,0.10485760000000002,0.10485760000000002
230.25,0.10485760000000002,0.10485760000000002
230.5,0.10485760000000002,0.10485760000000002
230.75,0.10485760000000002,0.10485760000000002
231.0,0.10485760000000002,0.10485760000000002
231.25,0.10485760000000002,0.10485760000000002
231.5,0.10485760000000002,0.10485760000000002
231.75,0.10485760000000002,0.10485760000000002
232.0,0.10485760000000002,0.10485760000000002
232.25,0.10485760000000002,0.10485760000000002
232.5,0.10485760000000002,0.10485760000000002
232.75,0.10485760000000002,0.10485760000000002
233.0,0.08388608000000003,0.10485760000000002
233.25,0.08388608000000003,0.10485760000000002
233.5,0.08388608000000003,0.10485760000000002
233.75,0.08388608000000003,0.10485760000000002
234.0,0.08388608000000003,0.10485760000000002
234.25,0.08388608000000003,0.10485760000000002
234.5,0.08388608000000003,0.10485760000000002
234.75,0.08388608000000003,0.10485760000000002
235.0,0.08388608000000003,0.10485760000000002
235.25,0.08388608000000003,0.10485760000000002
235.5,0.08388608000000003,0.10485760000000002
235.75,0.08388608000000003,0.10485760000000002
236.0,0.08388608000000003,0.10485760000000002
236.25,0.08388608000000003,0.10485760000000002
236.5,0.08388608000000003,0.10485760000000002
236.75,0.08388608000000003,0.10485760000000002
237.0,0.08388608000000003,0.10485760000000002
237.25,0.08388608000000003,0.10485760000000002
237.5,0.08388608000000003,0.10485760000000002
237.75,0.08388608000000003,0.10485760000000002
238.0,0.08388608000000003,0.10485760000000002
238.25,0.06710886400000003,0.10485760000000002
238.5,0.06710886400000003,0.10485760000000002
238.75,0.06710886400000003,0.10485760000000002
239.0,0.06710886400000003,0.10485760000000002
239.25,0.06710886400000003,0.10485760000000002
239.5,0.06710886400000003,0.10485760000000002
239.75,0.06710886400000003,0.10485760000000002
240.0,0.06710886400000003,0.10485760000000002
240.25,0.06710886400000003,0.10485760000000002
240.5,0.06710886400000003,0.10485760000000002
240.75,0.06710886400000003,0.10485760000000002
241.0,0.06710886400000003,0.10485760000000002
241.25,0.05368709120000003,0.10485760000000002
241.5,0.05368709120000003,0.10485760000000002
241.75,0.05368709120000003,0.10485760000000002
242.0,0.05368709120000003,0.10485760000000002
242.25,0.05368709120000003,0.10485760000000002
242.5,0.05368709120000003,0.10485760000000002
242.75,0.05368709120000003,0.10485760000000002
243.0,0.05368709120000003,0.10485760000000002
243.25,0.042949672960000025,0.10485760000000002
243.5,0.042949672960000025,0.10485760000000002
243.75,0.042949672960000025,0.10485760000000002
244.0,0.042949672960000025,0.10485760000000002
244.25,0.042949672960000025,0.10485760000000002
244.5,0.03435973836800002,0.10485760000000002
244.75,0.03435973836800002,0.10485760000000002
245.0,0.03435973836800002,0.10485760000000002
245.25,0.027487790694400018,0.10485760000000002
245.5,0.027487790694400018,0.10485760000000002
245.75,0.027487790694400018,0.10485760000000002
246.0,0.021990232555520017,0.10485760000000002
246.25,0.017592186044416015,0.10485760000000002
246.5,0.011258999068426251,0.10485760000000002
246.75,0.06710886400000003,0.10485760000000002
247.0,0.06710886400000003,0.0015111572745182887
247.25,0.06710886400000003,0.007205759403792801
247.5,0.06710886400000003,0.011258999068426251
247.75,0.06710886400000003,0.011258999068426251
248.0,0.06710886400000003,0.014073748835532814
248.25,0.06710886400000003,0.017592186044416015
248.5,0.06710886400000003,0.017592186044416015
248.75,0.06710886400000003,0.017592186044416015
249.0,0.06710886400000003,0.021990232555520017
249.25,0.06710886400000003,0.021990232555520017
249.5,0.06710886400000003,0.021990232555520017
249.75,0.05368709120000003,0.021990232555520017
250.0,0.05368709120000003,0.027487790694400018
250.25,0.05368709120000003,0.027487790694400018
250.5,0.05368709120000003,0.027487790694400018
250.75,0.05368709120000003,0.027487790694400018
251.0,0.05368709120000003,0.027487790694400018
251.25,0.05368709120000003,0.027487790694400018
251.5,0.05368709120000003,0.027487790694400018
251.75,0.05368709120000003,0.03435973836800002
252.0,0.05368709120000003,0.03435973836800002
252.25,0.05368709120000003,0.03435973836800002
252.5,0.042949672960000025,0.03435973836800002
252.75,0.042949672960000025,0.03435973836800002
253.0,0.042949672960000025,0.03435973836800002
253.25,0.042949672960000025,0.03435973836800002
253.5,0.042949672960000025,0.03435973836800002
253.75,0.042949672960000025,0.03435973836800002
254.0,0.042949672960000025,0.03435973836800002
254.25,0.03435973836800002,0.03435973836800002
254.5,0.03435973836800002,0.042949672960000025
254.75,0.03435973836800002,0.042949672960000025
255.0,0.027487790694400018,0.042949672960000025
255.25,0.027487790694400018,0.042949672960000025
255.5,0.027487790694400018,0.042949672960000025
255.75,0.021990232555520017,0.042949672960000025
256.0,0.017592186044416015,0.042949672960000025
256.25,0.014073748835532814,0.042949672960000025
256.5,0.007205759403792801,0.042949672960000025
256.75,0.10485760000000002,0.042949672960000025
257.0,0.10485760000000002,0.0057646075230342415
257.25,0.10485760000000002,0.009007199254741001
257.5,0.10485760000000002,0.011258999068426251
257.75,0.10485760000000002,0.014073748835532814
258.0,0.10485760000000002,0.014073748835532814
258.25,0.10485760000000002,0.017592186044416015
258.5,0.10485760000000002,0.017592186044416015
258.75,0.10485760000000002,0.017592186044416015
259.0,0.10485760000000002,0.021990232555520017
259.25,0.10485760000000002,0.021990232555520017
259.5,0.10485760000000002,0.021990232555520017
259.75,0.10485760000000002,0.021990232555520017
260.0,0.10485760000000002,0.021990232555520017
260.25,0.10485760000000002,0.027487790694400018
260.5,0.10485760000000002,0.027487790694400018
260.75,0.10485760000000002,0.027487790694400018
261.0,0.10485760000000002,0.027487790694400018
261.25,0.10485760000000002,0.027487790694400018
261.5,0.10485760000000002,0.027487790694400018
261.75,0.10485760000000002,0.027487790694400018
262.0,0.10485760000000002,0.03435973836800002
262.25,0.10485760000000002,0.03435973836800002
262.5,0.10485760000000002,0.03435973836800002
262.75,0.10485760000000002,0.03435973836800002
263.0,0.10485760000000002,0.03435973836800002
263.25,0.10485760000000002,0.03435973836800002
263.5,0.10485760000000002,0.03435973836800002
263.75,0.10485760000000002,0.03435973836800002
264.0,0.10485760000000002,0.03435973836800002
264.25,0.10485760000000002,0.03435973836800002
264.5,0.10485760000000002,0.03435973836800002
264.75,0.10485760000000002,0.042949672960000025
265.0,0.10485760000000002,0.042949672960000025
265.25,0.10485760000000002,0.042949672960000025
265.5,0.10485760000000002,0.042949672960000025
265.75,0.10485760000000002,0.042949672960000025
266.0,0.10485760000000002,0.042949672960000025
266.25,0.10485760000000002,0.042949672960000025
266.5,0.10485760000000002,0.042949672960000025
266.75,0.08388608000000003,0.042949672960000025
267.0,0.08388608000000003,0.042949672960000025
267.25,0.08388608000000003,0.042949672960000025
267.5,0.08388608000000003,0.042949672960000025
267.75,0.08388608000000003,0.042949672960000025
268.0,0.08388608000000003,0.042949672960000025
268.25,0.08388608000000003,0.042949672960000025
268.5,0.08388608000000003,0.042949672960000025
268.75,0.08388608000000003,0.042949672960000025
269.0,0.08388608000000003,0.042949672960000025
269.25,0.08388608000000003,0.05368709120000003
269.5,0.08388608000000003,0.05368709120000003
269.75,0.08388608000000003,0.05368709120000003
270.0,0.08388608000000003,0.05368709120000003
270.25,0.08388608000000003,0.05368709120000003
270.5,0.08388608000000003,0.05368709120000003
270.75,0.08388608000000003,0.05368709120000003
271.0,0.08388608000000003,0.05368709120000003
271.25,0.08388608000000003,0.05368709120000003
271.5,0.08388608000000003,0.05368709120000003
271.75,0.08388608000000003,0.05368709120000003
272.0,0.08388608000000003,0.05368709120000003
272.25,0.08388608000000003,0.05368709120000003
272.5,0.08388608000000003,0.05368709120000003
272.75,0.08388608000000003,0.05368709120000003
273.0,0.08388608000000003,0.05368709120000003
273.25,0.08388608000000003,0.05368709120000003
273.5,0.08388608000000003,0.05368709120000003
273.75,0.08388608000000003,0.05368709120000003
274.0,0.06710886400000003,0.05368709120000003
274.25,0.06710886400000003,0.05368709120000003
274.5,0.06710886400000003,0.05368709120000003
274.75,0.06710886400000003,0.05368709120000003
275.0,0.06710886400000003,0.05368709120000003
275.25,0.06710886400000003,0.05368709120000003
275.5,0.06710886400000003,0.05368709120000003
275.75,0.06710886400000003,0.05368709120000003
276.0,0.06710886400000003,0.05368709120000003
276.25,0.06710886400000003,0.06710886400000003
276.5,0.06710886400000003,0.06710886400000003
276.75,0.06710886400000003,0.06710886400000003
277.0,0.06710886400000003,0.06710886400000003
277.25,0.06710886400000003,0.06710886400000003
277.5,0.06710886400000003,0.06710886400000003
277.75,0.06710886400000003,0.06710886400000003
278.0,0.06710886400000003,0.06710886400000003
278.25,0.06710886400000003,0.06710886400000003
278.5,0.05368709120000003,0.06710886400000003
278.75,0.05368709120000003,0.06710886400000003
279.0,0.05368709120000003,0.06710886400000003
279.25,0.05368709120000003,0.06710886400000003
279.5,0.05368709120000003,0.06710886400000003
279.75,0.05368709120000003,0.06710886400000003
280.0,0.05368709120000003,0.06710886400000003
280.25,0.05368709120000003,0.06710886400000003
280.5,0.05368709120000003,0.06710886400000003
280.75,0.05368709120000003,0.06710886400000003
281.0,0.05368709120000003,0.06710886400000003
281.25,0.05368709120000003,0.06710886400000003
281.5,0.042949672960000025,0.06710886400000003
281.75,0.042949672960000025,0.06710886400000003
282.0,0.042949672960000025,0.06710886400000003
282.25,0.042949672960000025,0.06710886400000003
282.5,0.042949672960000025,0.06710886400000003
282.75,0.042949672960000025,0.06710886400000003
283.0,0.03435973836800002,0.06710886400000003
283.25,0.03435973836800002,0.06710886400000003
283.5,0.03435973836800002,0.06710886400000003
283.75,0.03435973836800002,0.06710886400000003
284.0,0.03435973836800002,0.06710886400000003
284.25,0.027487790694400018,0.06710886400000003
284.5,0.027487790694400018,0.06710886400000003
284.75,0.027487790694400018,0.06710886400000003
285.0,0.021990232555520017,0.06710886400000003
285.25,0.021990232555520017,0.06710886400000003
285.5,0.017592186044416015,0.06710886400000003
285.75,0.014073748835532814,0.06710886400000003
286.0,0.011258999068426251,0.06710886400000003
286.25,0.10485760000000002,0.06710886400000003
286.5,0.10485760000000002,0.002361183241434826
286.75,0.10485760000000002,0.007205759403792801
287.0,0.10485760000000002,0.009007199254741001
287.25,0.10485760000000002,0.011258999068426251
287.5,0.10485760000000002,0.014073748835532814
287.75,0.10485760000000002,0.014073748835532814
288.0,0.10485760000000002,0.014073748835532814
288.25,0.10485760000000002,0.017592186044416015
288.5,0.10485760000000002,0.017592186044416015
288.75,0.10485760000000002,0.017592186044416015
289.0,0.10485760000000002,0.021990232555520017
289.25,0.10485760000000002,0.021990232555520017
289.5,0.10485760000000002,0.021990232555520017
289.75,0.10485760000000002,0.021990232555520017
290.0,0.10485760000000002,0.021990232555520017
290.25,0.10485760000000002,0.021990232555520017
290.5,0.10485760000000002,0.027487790694400018
290.75,0.10485760000000002,0.027487790694400018
291.0,0.10485760000000002,0.027487790694400018
291.25,0.10485760000000002,0.027487790694400018
291.5,0.10485760000000002,0.027487790694400018
291.75,0.10485760000000002,0.027487790694400018
292.0,0.10485760000000002,0.027487790694400018
292.25,0.10485760000000002,0.027487790694400018
292.5,0.10485760000000002,0.027487790694400018
292.75,0.10485760000000002,0.03435973836800002
293.0,0.10485760000000002,0.03435973836800002
293.25,0.10485760000000002,0.03435973836800002
293.5,0.10485760000000002,0.03435973836800002
293.75,0.10485760000000002,0.03435973836800002
294.0,0.10485760000000002,0.03435973836800002
294.25,0.08388608000000003,0.03435973836800002
294.5,0.08388608000000003,0.03435973836800002
294.75,0.08388608000000003,0.03435973836800002
295.0,0.08388608000000003,0.03435973836800002
295.25,0.08388608000000003,0.03435973836800002
295.5,0.08388608000000003,0.03435973836800002
295.75,0.08388608000000003,0.03435973836800002
296.0,0.08388608000000003,0.03435973836800002
296.25,0.08388608000000003,0.03435973836800002
296.5,0.08388608000000003,0.042949672960000025
296.75,0.08388608000000003,0.042949672960000025
297.0,0.08388608000000003,0.042949672960000025
297.25,0.08388608000000003,0.042949672960000025
297.5,0.08388608000000003,0.042949672960000025
297.75,0.08388608000000003,0.042949672960000025
298.0,0.08388608000000003,0.042949672960000025
298.25,0.08388608000000003,0.042949672960000025
298.5,0.08388608000000003,0.042949672960000025
298.75,0.08388608000000003,0.042949672960000025
299.0,0.08388608000000003,0.042949672960000025
299.25,0.08388608000000003,0.042949672960000025
299.5,0.08388608000000003,0.042949672960000025
299.75,0.08388608000000003,0.042949672960000025
300.0,0.08388608000000003,0.042949672960000025
300.25,0.08388608000000003,0.042949672960000025
300.5,0.08388608000000003,0.042949672960000025
300.75,0.08388608000000003,0.042949672960000025
301.0,0.06710886400000003,0.042949672960000025
301.25,0.06710886400000003,0.042949672960000025
301.5,0.06710886400000003,0.042949672960000025
301.75,0.06710886400000003,0.042949672960000025
302.0,0.06710886400000003,0.042949672960000025
302.25,0.06710886400000003,0.05368709120000003
302.5,0.06710886400000003,0.05368709120000003
302.75,0.06710886400000003,0.05368709120000003
303.0,0.06710886400000003,0.05368709120000003
303.25,0.06710886400000003,0.05368709120000003
303.5,0.06710886400000003,0.05368709120000003
303.75,0.06710886400000003,0.05368709120000003
304.0,0.06710886400000003,0.05368709120000003
304.25,0.06710886400000003,0.05368709120000003
304.5,0.06710886400000003,0.05368709120000003
304.75,0.06710886400000003,0.05368709120000003
305.0,0.06710886400000003,0.05368709120000003
305.25,0.06710886400000003,0.05368709120000003
305.5,0.06710886400000003,0.05368709120000003
305.75,0.06710886400000003,0.05368709120000003
306.0,0.06710886400000003,0.05368709120000003
306.25,0.06710886400000003,0.05368709120000003
306.5,0.06710886400000003,0.05368709120000003
306.75,0.06710886400000003,0.05368709120000003
307.0,0.06710886400000003,0.05368709120000003
307.25,0.05368709120000003,0.05368709120000003
307.5,0.05368709120000003,0.05368709120000003
307.75,0.05368709120000003,0.05368709120000003
308.0,0.05368709120000003,0.05368709120000003
308.25,0.05368709120000003,0.05368709120000003
308.5,0.05368709120000003,0.05368709120000003
308.75,0.05368709120000003,0.05368709120000003
309.0,0.05368709120000003,0.05368709120000003
309.25,0.05368709120000003,0.05368709120000003
309.5,0.05368709120000003,0.05368709120000003
309.75,0.042949672960000025,0.05368709120000003
310.0,0.042949672960000025,0.05368709120000003
310.25,0.042949672960000025,0.05368709120000003
310.5,0.042949672960000025,0.05368709120000003
310.75,0.042949672960000025,0.06710886400000003
311.0,0.042949672960000025,0.06710886400000003
311.25,0.042949672960000025,0.06710886400000003
311.5,0.042949672960000025,0.06710886400000003
311.75,0.042949672960000025,0.06710886400000003
312.0,0.03435973836800002,0.06710886400000003
312.25,0.03435973836800002,0.06710886400000003
312.5,0.03435973836800002,0.06710886400000003
312.75,0.03435973836800002,0.06710886400000003
313.0,0.03435973836800002,0.06710886400000003
313.25,0.03435973836800002,0.06710886400000003
313.5,0.027487790694400018,0.06710886400000003
313.75,0.027487790694400018,0.06710886400000003
314.0,0.027487790694400018,0.06710886400000003
314.25,0.021990232555520017,0.06710886400000003
314.5,0.021990232555520017,0.06710886400000003
314.75,0.021990232555520017,0.06710886400000003
315.0,0.017592186044416015,0.06710886400000003
315.25,0.014073748835532814,0.06710886400000003
315.5,0.011258999068426251,0.06710886400000003
315.75,0.0057646075230342415,0.06710886400000003
316.0,0.08388608000000003,0.06710886400000003
316.25,0.08388608000000003,0.0046116860184273935
316.5,0.08388608000000003,0.007205759403792801
316.75,0.08388608000000003,0.009007199254741001
317.0,0.08388608000000003,0.011258999068426251
317.25,0.08388608000000003,0.011258999068426251
317.5,0.08388608000000003,0.014073748835532814
317.75,0.08388608000000003,0.014073748835532814
318.0,0.08388608000000003,0.014073748835532814
318.25,0.08388608000000003,0.017592186044416015
318.5,0.08388608000000003,0.017592186044416015
318.75,0.08388608000000003,0.017592186044416015
319.0,0.08388608000000003,0.017592186044416015
319.25,0.08388608000000003,0.021990232555520017
319.5,0.06710886400000003,0.021990232555520017
319.75,0.06710886400000003,0.021990232555520017
320.0,0.06710886400000003,0.021990232555520017
320.25,0.06710886400000003,0.021990232555520017
320.5,0.06710886400000003,0.021990232555520017
320.75,0.06710886400000003,0.021990232555520017
321.0,0.06710886400000003,0.027487790694400018
321.25,0.06710886400000003,0.027487790694400018
321.5,0.06710886400000003,0.027487790694400018
321.75,0.06710886400000003,0.027487790694400018
322.0,0.06710886400000003,0.027487790694400018
322.25,0.06710886400000003,0.027487790694400018
322.5,0.06710886400000003,0.027487790694400018
322.75,0.06710886400000003,0.027487790694400018
323.0,0.06710886400000003,0.027487790694400018
323.25,0.06710886400000003,0.027487790694400018
323.5,0.06710886400000003,0.027487790694400018
323.75,0.06710886400000003,0.03435973836800002
324.0,0.06710886400000003,0.03435973836800002
324.25,0.06710886400000003,0.03435973836800002
324.5,0.06710886400000003,0.03435973836800002
324.75,0.06710886400000003,0.03435973836800002
325.0,0.06710886400000003,0.03435973836800002
325.25,0.05368709120000003,0.03435973836800002
325.5,0.05368709120000003,0.03435973836800002
325.75,0.05368709120000003,0.03435973836800002
326.0,0.05368709120000003,0.03435973836800002
326.25,0.05368709120000003,0.03435973836800002
326.5,0.05368709120000003,0.03435973836800002
326.75,0.05368709120000003,0.03435973836800002
327.0,0.05368709120000003,0.03435973836800002
327.25,0.05368709120000003,0.03435973836800002
327.5,0.05368709120000003,0.03435973836800002
327.75,0.05368709120000003,0.03435973836800002
328.0,0.05368709120000003,0.03435973836800002
328.25,0.05368709120000003,0.042949672960000025
328.5,0.042949672960000025,0.042949672960000025
328.75,0.042949672960000025,0.042949672960000025
329.0,0.042949672960000025,0.042949672960000025
329.25,0.042949672960000025,0.042949672960000025
329.5,0.042949672960000025,0.042949672960000025
329.75,0.042949672960000025,0.042949672960000025
330.0,0.042949672960000025,0.042949672960000025
330.25,0.042949672960000025,0.042949672960000025
330.5,0.042949672960000025,0.042949672960000025
330.75,0.042949672960000025,0.042949672960000025
331.0,0.042949672960000025,0.042949672960000025
331.25,0.03435973836800002,0.042949672960000025
331.5,0.03435973836800002,0.042949672960000025
331.75,0.03435973836800002,0.042949672960000025
332.0,0.03435973836800002,0.042949672960000025
332.25,0.03435973836800002,0.042949672960000025
332.5,0.03435973836800002,0.042949672960000025
332.75,0.03435973836800002,0.042949672960000025
333.0,0.027487790694400018,0.042949672960000025
333.25,0.027487790694400018,0.042949672960000025
333.5,0.027487790694400018,0.042949672960000025
333.75,0.021990232555520017,0.042949672960000025
334.0,0.021990232555520017,0.042949672960000025
334.25,0.021990232555520017,0.042949672960000025
334.5,0.017592186044416015,0.042949672960000025
334.75,0.017592186044416015,0.042949672960000025
335.0,0.014073748835532814,0.042949672960000025
335.25,0.011258999068426251,0.05368709120000003
335.5,0.0046116860184273935,0.05368709120000003
335.75,0.08388608000000003,0.05368709120000003
336.0,0.08388608000000003,0.0046116860184273935
336.25,0.08388608000000003,0.007205759403792801
336.5,0.08388608000000003,0.009007199254741001
336.75,0.08388608000000003,0.011258999068426251
337.0,0.08388608000000003,0.011258999068426251
337.25,0.08388608000000003,0.014073748835532814
337.5,0.08388608000000003,0.014073748835532814
337.75,0.08388608000000003,0.014073748835532814
338.0,0.08388608000000003,0.014073748835532814
338.25,0.08388608000000003,0.017592186044416015
338.5,0.08388608000000003,0.017592186044416015
338.75,0.08388608000000003,0.017592186044416015
339.0,0.08388608000000003,0.017592186044416015
339.25,0.08388608000000003,0.017592186044416015
339.5,0.08388608000000003,0.021990232555520017
339.75,0.08388608000000003,0.021990232555520017
340.0,0.08388608000000003,0.021990232555520017
340.25,0.08388608000000003,0.021990232555520017
340.5,0.08388608000000003,0.021990232555520017
340.75,0.08388608000000003,0.021990232555520017
341.0,0.08388608000000003,0.021990232555520017
341.25,0.08388608000000003,0.021990232555520017
341.5,0.08388608000000003,0.027487790694400018
341.75,0.08388608000000003,0.027487790694400018
342.0,0.08388608000000003,0.027487790694400018
342.25,0.08388608000000003,0.027487790694400018
342.5,0.08388608000000003,0.027487790694400018
342.75,0.08388608000000003,0.027487790694400018
343.0,0.08388608000000003,0.027487790694400018
343.25,0.08388608000000003,0.027487790694400018
343.5,0.08388608000000003,0.027487790694400018
343.75,0.06710886400000003,0.027487790694400018
344.0,0.06710886400000003,0.027487790694400018
344.25,0.06710886400000003,0.027487790694400018
344.5,0.06710886400000003,0.027487790694400018
344.75,0.06710886400000003,0.03435973836800002
345.0,0.06710886400000003,0.03435973836800002
345.25,0.06710886400000003,0.03435973836800002
345.5,0.06710886400000003,0.03435973836800002
345.75,0.06710886400000003,0.03435973836800002
346.0,0.06710886400000003,0.03435973836800002
346.25,0.06710886400000003,0.03435973836800002
346.5,0.06710886400000003,0.03435973836800002
346.75,0.06710886400000003,0.03435973836800002
347.0,0.06710886400000003,0.03435973836800002
347.25,0.06710886400000003,0.03435973836800002
347.5,0.06710886400000003,0.03435973836800002
347.75,0.06710886400000003,0.03435973836800002
348.0,0.06710886400000003,0.03435973836800002
348.25,0.06710886400000003,0.03435973836800002
348.5,0.06710886400000003,0.03435973836800002
348.75,0.06710886400000003,0.03435973836800002
349.0,0.06710886400000003,0.03435973836800002
349.25,0.06710886400000003,0.03435973836800002
349.5,0.06710886400000003,0.03435973836800002
349.75,0.06710886400000003,0.042949672960000025
350.0,0.06710886400000003,0.042949672960000025
350.25,0.06710886400000003,0.042949672960000025
350.5,0.06710886400000003,0.042949672960000025
350.75,0.06710886400000003,0.042949672960000025
351.0,0.06710886400000003,0.042949672960000025
351.25,0.06710886400000003,0.042949672960000025
351.5,0.06710886400000003,0.042949672960000025
351.75,0.06710886400000003,0.042949672960000025
352.0,0.05368709120000003,0.042949672960000025
352.25,0.05368709120000003,0.042949672960000025
352.5,0.05368709120000003,0.042949672960000025
352.75,0.05368709120000003,0.042949672960000025
353.0,0.05368709120000003,0.042949672960000025
353.25,0.05368709120000003,0.042949672960000025
353.5,0.05368709120000003,0.042949672960000025
353.75,0.05368709120000003,0.042949672960000025
354.0,0.05368709120000003,0.042949672960000025
354.25,0.05368709120000003,0.042949672960000025
354.5,0.05368709120000003,0.042949672960000025
354.75,0.05368709120000003,0.042949672960000025
355.0,0.05368709120000003,0.042949672960000025
355.25,0.05368709120000003,0.042949672960000025
355.5,0.05368709120000003,0.042949672960000025
355.75,0.05368709120000003,0.042949672960000025
356.0,0.05368709120000003,0.042949672960000025
356.25,0.05368709120000003,0.042949672960000025
356.5,0.05368709120000003,0.042949672960000025
356.75,0.05368709120000003,0.042949672960000025
357.0,0.042949672960000025,0.042949672960000025
357.25,0.042949672960000025,0.042949672960000025
357.5,0.042949672960000025,0.042949672960000025
357.75,0.042949672960000025,0.05368709120000003
358.0,0.042949672960000025,0.05368709120000003
358.25,0.042949672960000025,0.05368709120000003
358.5,0.042949672960000025,0.05368709120000003
358.75,0.042949672960000025,0.05368709120000003
359.0,0.042949672960000025,0.05368709120000003
359.25,0.042949672960000025,0.05368709120000003
359.5,0.042949672960000025,0.05368709120000003
359.75,0.042949672960000025,0.05368709120000003
360.0,0.03435973836800002,0.05368709120000003
360.25,0.03435973836800002,0.05368709120000003
360.5,0.03435973836800002,0.05368709120000003
360.75,0.03435973836800002,0.05368709120000003
361.0,0.03435973836800002,0.05368709120000003
361.25,0.03435973836800002,0.05368709120000003
361.5,0.03435973836800002,0.05368709120000003
361.75,0.03435973836800002,0.05368709120000003
362.0,0.027487790694400018,0.05368709120000003
362.25,0.027487790694400018,0.05368709120000003
362.5,0.027487790694400018,0.05368709120000003
362.75,0.027487790694400018,0.05368709120000003
363.0,0.021990232555520017,0.05368709120000003
363.25,0.021990232555520017,0.05368709120000003
363.5,0.021990232555520017,0.05368709120000003
363.75,0.021990232555520017,0.05368709120000003
364.0,0.017592186044416015,0.05368709120000003
364.25,0.017592186044416015,0.05368709120000003
364.5,0.014073748835532814,0.05368709120000003
364.75,0.011258999068426251,0.05368709120000003
365.0,0.007205759403792801,0.05368709120000003
365.25,0.08388608000000003,0.05368709120000003
365.5,0.08388608000000003,0.002951479051793532
365.75,0.08388608000000003,0.0057646075230342415
366.0,0.08388608000000003,0.007205759403792801
366.25,0.08388608000000003,0.009007199254741001
366.5,0.08388608000000003,0.011258999068426251
366.75,0.08388608000000003,0.011258999068426251
367.0,0.08388608000000003,0.011258999068426251
367.25,0.08388608000000003,0.014073748835532814
367.5,0.08388608000000003,0.014073748835532814
367.75,0.08388608000000003,0.014073748835532814
368.0,0.08388608000000003,0.014073748835532814
368.25,0.08388608000000003,0.017592186044416015
368.5,0.08388608000000003,0.017592186044416015
368.75,0.08388608000000003,0.017592186044416015
369.0,0.08388608000000003,0.017592186044416015
369.25,0.08388608000000003,0.017592186044416015
369.5,0.08388608000000003,0.017592186044416015
369.75,0.06710886400000003,0.021990232555520017
370.0,0.06710886400000003,0.021990232555520017
370.25,0.06710886400000003,0.021990232555520017
370.5,0.06710886400000003,0.021990232555520017
370.75,0.06710886400000003,0.021990232555520017
371.0,0.06710886400000003,0.021990232555520017
371.25,0.06710886400000003,0.021990232555520017
371.5,0.06710886400000003,0.021990232555520017
371.75,0.06710886400000003,0.021990232555520017
372.0,0.06710886400000003,0.027487790694400018
372.25,0.06710886400000003,0.027487790694400018
372.5,0.06710886400000003,0.027487790694400018
372.75,0.06710886400000003,0.027487790694400018
373.0,0.06710886400000003,0.027487790694400018
373.25,0.06710886400000003,0.027487790694400018
373.5,0.06710886400000003,0.027487790694400018
373.75,0.06710886400000003,0.027487790694400018
374.0,0.06710886400000003,0.027487790694400018
374.25,0.06710886400000003,0.027487790694400018
374.5,0.06710886400000003,0.027487790694400018
374.75,0.06710886400000003,0.027487790694400018
375.0,0.06710886400000003,0.027487790694400018
375.25,0.06710886400000003,0.027487790694400018
375.5,0.06710886400000003,0.03435973836800002
375.75,0.06710886400000003,0.03435973836800002
376.0,0.06710886400000003,0.03435973836800002
376.25,0.06710886400000003,0.03435973836800002
376.5,0.06710886400000003,0.03435973836800002
376.75,0.06710886400000003,0.03435973836800002
377.0,0.06710886400000003,0.03435973836800002
377.25,0.06710886400000003,0.03435973836800002
377.5,0.06710886400000003,0.03435973836800002
377.75,0.06710886400000003,0.03435973836800002
378.0,0.06710886400000003,0.03435973836800002
378.25,0.06710886400000003,0.03435973836800002
378.5,0.06710886400000003,0.03435973836800002
378.75,0.06710886400000003,0.03435973836800002
379.0,0.06710886400000003,0.03435973836800002
379.25,0.06710886400000003,0.03435973836800002
379.5,0.06710886400000003,0.03435973836800002
379.75,0.05368709120000003,0.03435973836800002
380.0,0.05368709120000003,0.03435973836800002
380.25,0.05368709120000003,0.03435973836800002
380.5,0.05368709120000003,0.03435973836800002
380.75,0.05368709120000003,0.03435973836800002
381.0,0.05368709120000003,0.03435973836800002
381.25,0.05368709120000003,0.03435973836800002
381.5,0.05368709120000003,0.042949672960000025
381.75,0.05368709120000003,0.042949672960000025
382.0,0.05368709120000003,0.042949672960000025
382.25,0.05368709120000003,0.042949672960000025
382.5,0.05368709120000003,0.042949672960000025
382.75,0.05368709120000003,0.042949672960000025
383.0,0.05368709120000003,0.042949672960000025
383.25,0.05368709120000003,0.042949672960000025
383.5,0.05368709120000003,0.042949672960000025
383.75,0.05368709120000003,0.042949672960000025
384.0,0.05368709120000003,0.042949672960000025
384.25,0.05368709120000003,0.042949672960000025
384.5,0.05368709120000003,0.042949672960000025
384.75,0.05368709120000003,0.042949672960000025
385.0,0.05368709120000003,0.042949672960000025
385.25,0.042949672960000025,0.042949672960000025
385.5,0.042949672960000025,0.042949672960000025
385.75,0.042949672960000025,0.042949672960000025
386.0,0.042949672960000025,0.042949672960000025
386.25,0.042949672960000025,0.042949672960000025
386.5,0.042949672960000025,0.042949672960000025
386.75,0.042949672960000025,0.042949672960000025
387.0,0.042949672960000025,0.042949672960000025
387.25,0.042949672960000025,0.042949672960000025
387.5,0.042949672960000025,0.042949672960000025
387.75,0.042949672960000025,0.042949672960000025
388.0,0.042949672960000025,0.042949672960000025
388.25,0.042949672960000025,0.042949672960000025
388.5,0.03435973836800002,0.042949672960000025
388.75,0.03435973836800002,0.042949672960000025
389.0,0.03435973836800002,0.042949672960000025
389.25,0.03435973836800002,0.042949672960000025
389.5,0.03435973836800002,0.042949672960000025
389.75,0.03435973836800002,0.042949672960000025
390.0,0.03435973836800002,0.042949672960000025
390.25,0.03435973836800002,0.042949672960000025
390.5,0.03435973836800002,0.05368709120000003
390.75,0.03435973836800002,0.05368709120000003
391.0,0.027487790694400018,0.05368709120000003
391.25,0.027487790694400018,0.05368709120000003
391.5,0.027487790694400018,0.05368709120000003
391.75,0.027487790694400018,0.05368709120000003
392.0,0.027487790694400018,0.05368709120000003
392.25,0.021990232555520017,0.05368709120000003
392.5,0.021990232555520017,0.05368709120000003
392.75,0.021990232555520017,0.05368709120000003
393.0,0.021990232555520017,0.05368709120000003
393.25,0.017592186044416015,0.05368709120000003
393.5,0.017592186044416015,0.05368709120000003
393.75,0.017592186044416015,0.05368709120000003
394.0,0.014073748835532814,0.05368709120000003
394.25,0.011258999068426251,0.05368709120000003
394.5,0.009007199254741001,0.05368709120000003
394.75,0.002951479051793532,0.05368709120000003
395.0,0.042949672960000025,0.05368709120000003
395.25,0.042949672960000025,0.0046116860184273935
395.5,0.042949672960000025,0.0057646075230342415
395.75,0.042949672960000025,0.007205759403792801
396.0,0.042949672960000025,0.009007199254741001
396.25,0.042949672960000025,0.009007199254741001
396.5,0.042949672960000025,0.011258999068426251
396.75,0.042949672960000025,0.011258999068426251
397.0,0.042949672960000025,0.014073748835532814
397.25,0.042949672960000025,0.014073748835532814
397.5,0.042949672960000025,0.014073748835532814
397.75,0.042949672960000025,0.014073748835532814
398.0,0.03435973836800002,0.014073748835532814
398.25,0.03435973836800002,0.017592186044416015
398.5,0.03435973836800002,0.017592186044416015
398.75,0.03435973836800002,0.017592186044416015
399.0,0.03435973836800002,0.017592186044416015
399.25,0.03435973836800002,0.017592186044416015
399.5,0.03435973836800002,0.017592186044416015
399.75,0.03435973836800002,0.017592186044416015
400.0,0.03435973836800002,0.021990232555520017
400.25,0.03435973836800002,0.021990232555520017
400.5,0.03435973836800002,0.021990232555520017
400.75,0.027487790694400018,0.021990232555520017
401.0,0.027487790694400018,0.021990232555520017
401.25,0.027487790694400018,0.021990232555520017
401.5,0.027487790694400018,0.021990232555520017
401.75,0.027487790694400018,0.021990232555520017
402.0,0.021990232555520017,0.021990232555520017
402.25,0.021990232555520017,0.021990232555520017
402.5,0.021990232555520017,0.021990232555520017
402.75,0.021990232555520017,0.027487790694400018
403.0,0.017592186044416015,0.027487790694400018
403.25,0.017592186044416015,0.027487790694400018
403.5,0.017592186044416015,0.027487790694400018
403.75,0.014073748835532814,0.027487790694400018
404.0,0.011258999068426251,0.027487790694400018
404.25,0.009007199254741001,0.027487790694400018
404.5,0.0057646075230342415,0.027487790694400018
404.75,0.08388608000000003,0.027487790694400018
405.0,0.08388608000000003,0.002951479051793532
405.25,0.08388608000000003,0.0057646075230342415
405.5,0.08388608000000003,0.007205759403792801
405.75,0.08388608000000003,0.009007199254741001
406.0,0.08388608000000003,0.009007199254741001
406.25,0.08388608000000003,0.011258999068426251
406.5,0.08388608000000003,0.011258999068426251
406.75,0.08388608000000003,0.011258999068426251
407.0,0.08388608000000003,0.014073748835532814
407.25,0.08388608000000003,0.014073748835532814
407.5,0.08388608000000003,0.014073748835532814
407.75,0.08388608000000003,0.014073748835532814
408.0,0.08388608000000003,0.014073748835532814
408.25,0.08388608000000003,0.017592186044416015
408.5,0.08388608000000003,0.017592186044416015
408.75,0.08388608000000003,0.017592186044416015
409.0,0.08388608000000003,0.017592186044416015
409.25,0.08388608000000003,0.017592186044416015
409.5,0.08388608000000003,0.017592186044416015
409.75,0.08388608000000003,0.017592186044416015
410.0,0.08388608000000003,0.021990232555520017
410.25,0.08388608000000003,0.021990232555520017
410.5,0.08388608000000003,0.021990232555520017
410.75,0.08388608000000003,0.021990232555520017
411.0,0.08388608000000003,0.021990232555520017
411.25,0.08388608000000003,0.021990232555520017
411.5,0.08388608000000003,0.021990232555520017
411.75,0.08388608000000003,0.021990232555520017
412.0,0.08388608000000003,0.021990232555520017
412.25,0.08388608000000003,0.021990232555520017
412.5,0.08388608000000003,0.021990232555520017
412.75,0.08388608000000003,0.021990232555520017
413.0,0.08388608000000003,0.027487790694400018
413.25,0.08388608000000003,0.027487790694400018
413.5,0.08388608000000003,0.027487790694400018
413.75,0.08388608000000003,0.027487790694400018
414.0,0.08388608000000003,0.027487790694400018
414.25,0.08388608000000003,0.027487790694400018
414.5,0.08388608000000003,0.027487790694400018
414.75,0.08388608000000003,0.027487790694400018
415.0,0.08388608000000003,0.027487790694400018
415.25,0.06710886400000003,0.027487790694400018
415.5,0.06710886400000003,0.027487790694400018
415.75,0.06710886400000003,0.027487790694400018
416.0,0.06710886400000003,0.027487790694400018
416.25,0.06710886400000003,0.027487790694400018
416.5,0.06710886400000003,0.027487790694400018
416.75,0.06710886400000003,0.027487790694400018
417.0,0.06710886400000003,0.027487790694400018
417.25,0.06710886400000003,0.027487790694400018
417.5,0.06710886400000003,0.027487790694400018
417.75,0.06710886400000003,0.03435973836800002
418.0,0.06710886400000003,0.03435973836800002
418.25,0.06710886400000003,0.03435973836800002
418.5,0.06710886400000003,0.03435973836800002
418.75,0.06710886400000003,0.03435973836800002
419.0,0.06710886400000003,0.03435973836800002
419.25,0.06710886400000003,0.03435973836800002
419.5,0.06710886400000003,0.03435973836800002
419.75,0.06710886400000003,0.03435973836800002
420.0,0.06710886400000003,0.03435973836800002
420.25,0.06710886400000003,0.03435973836800002
420.5,0.06710886400000003,0.03435973836800002
420.75,0.06710886400000003,0.03435973836800002
421.0,0.06710886400000003,0.03435973836800002
421.25,0.06710886400000003,0.03435973836800002
421.5,0.06710886400000003,0.03435973836800002
421.75,0.06710886400000003,0.03435973836800002
422.0,0.06710886400000003,0.03435973836800002
422.25,0.06710886400000003,0.03435973836800002
422.5,0.06710886400000003,0.03435973836800002
422.75,0.06710886400000003,0.03435973836800002
423.0,0.06710886400000003,0.03435973836800002
423.25,0.06710886400000003,0.03435973836800002
423.5,0.06710886400000003,0.03435973836800002
423.75,0.06710886400000003,0.03435973836800002
424.0,0.06710886400000003,0.03435973836800002
424.25,0.06710886400000003,0.03435973836800002
424.5,0.06710886400000003,0.03435973836800002
424.75,0.06710886400000003,0.042949672960000025
425.0,0.06710886400000003,0.042949672960000025
425.25,0.06710886400000003,0.042949672960000025
425.5,0.05368709120000003,0.042949672960000025
425.75,0.05368709120000003,0.042949672960000025
426.0,0.05368709120000003,0.042949672960000025
426.25,0.05368709120000003,0.042949672960000025
426.5,0.05368709120000003,0.042949672960000025
426.75,0.05368709120000003,0.042949672960000025
427.0,0.05368709120000003,0.042949672960000025
427.25,0.05368709120000003,0.042949672960000025
427.5,0.05368709120000003,0.042949672960000025
427.75,0.05368709120000003,0.042949672960000025
428.0,0.05368709120000003,0.042949672960000025
428.25,0.05368709120000003,0.042949672960000025
428.5,0.05368709120000003,0.042949672960000025
428.75,0.05368709120000003,0.042949672960000025
429.0,0.05368709120000003,0.042949672960000025
429.25,0.05368709120000003,0.042949672960000025
429.5,0.05368709120000003,0.042949672960000025
429.75,0.05368709120000003,0.042949672960000025
430.0,0.05368709120000003,0.042949672960000025
430.25,0.05368709120000003,0.042949672960000025
430.5,0.05368709120000003,0.042949672960000025
430.75,0.05368709120000003,0.042949672960000025
431.0,0.05368709120000003,0.042949672960000025
431.25,0.05368709120000003,0.042949672960000025
431.5,0.05368709120000003,0.042949672960000025
431.75,0.05368709120000003,0.042949672960000025
432.0,0.05368709120000003,0.042949672960000025
432.25,0.042949672960000025,0.042949672960000025
432.5,0.042949672960000025,0.042949672960000025
432.75,0.042949672960000025,0.042949672960000025
433.0,0.042949672960000025,0.042949672960000025
433.25,0.042949672960000025,0.042949672960000025
433.5,0.042949672960000025,0.042949672960000025
433.75,0.042949672960000025,0.042949672960000025
434.0,0.042949672960000025,0.042949672960000025
434.25,0.042949672960000025,0.042949672960000025
434.5,0.042949672960000025,0.042949672960000025
434.75,0.042949672960000025,0.042949672960000025
435.0,0.042949672960000025,0.042949672960000025
435.25,0.042949672960000025,0.042949672960000025
435.5,0.042949672960000025,0.042949672960000025
435.75,0.042949672960000025,0.042949672960000025
436.0,0.042949672960000025,0.042949672960000025
436.25,0.042949672960000025,0.042949672960000025
436.5,0.03435973836800002,0.042949672960000025
436.75,0.03435973836800002,0.042949672960000025
437.0,0.03435973836800002,0.05368709120000003
437.25,0.03435973836800002,0.05368709120000003
437.5,0.03435973836800002,0.05368709120000003
437.75,0.03435973836800002,0.05368709120000003
438.0,0.03435973836800002,0.05368709120000003
438.25,0.03435973836800002,0.05368709120000003
438.5,0.03435973836800002,0.05368709120000003
438.75,0.03435973836800002,0.05368709120000003
439.0,0.03435973836800002,0.05368709120000003
439.25,0.027487790694400018,0.05368709120000003
439.5,0.027487790694400018,0.05368709120000003
439.75,0.027487790694400018,0.05368709120000003
440.0,0.027487790694400018,0.05368709120000003
440.25,0.027487790694400018,0.05368709120000003
440.5,0.027487790694400018,0.05368709120000003
440.75,0.027487790694400018,0.05368709120000003
441.0,0.021990232555520017,0.05368709120000003
441.25,0.021990232555520017,0.05368709120000003
441.5,0.021990232555520017,0.05368709120000003
441.75,0.021990232555520017,0.05368709120000003
442.0,0.021990232555520017,0.05368709120000003
442.25,0.017592186044416015,0.05368709120000003
442.5,0.017592186044416015,0.05368709120000003
442.75,0.017592186044416015,0.05368709120000003
443.0,0.014073748835532814,0.05368709120000003
443.25,0.014073748835532814,0.05368709120000003
443.5,0.011258999068426251,0.05368709120000003
443.75,0.009007199254741001,0.05368709120000003
444.0,0.0046116860184273935,0.05368709120000003
444.25,0.08388608000000003,0.05368709120000003
444.5,0.08388608000000003,0.002951479051793532
444.75,0.08388608000000003,0.0046116860184273935
445.0,0.08388608000000003,0.0057646075230342415
445.25,0.08388608000000003,0.007205759403792801
445.5,0.08388608000000003,0.009007199254741001
445.75,0.08388608000000003,0.009007199254741001
446.0,0.08388608000000003,0.011258999068426251
446.25,0.08388608000000003,0.011258999068426251
446.5,0.08388608000000003,0.011258999068426251
446.75,0.08388608000000003,0.011258999068426251
447.0,0.08388608000000003,0.014073748835532814
447.25,0.08388608000000003,0.014073748835532814
447.5,0.08388608000000003,0.014073748835532814
447.75,0.08388608000000003,0.014073748835532814
448.0,0.08388608000000003,0.014073748835532814
448.25,0.08388608000000003,0.014073748835532814
448.5,0.08388608000000003,0.017592186044416015
448.75,0.08388608000000003,0.017592186044416015
449.0,0.08388608000000003,0.017592186044416015
449.25,0.08388608000000003,0.017592186044416015
449.5,0.08388608000000003,0.017592186044416015
449.75,0.08388608000000003,0.017592186044416015
450.0,0.08388608000000003,0.017592186044416015
450.25,0.08388608000000003,0.017592186044416015
450.5,0.08388608000000003,0.021990232555520017
450.75,0.08388608000000003,0.021990232555520017
451.0,0.08388608000000003,0.021990232555520017
451.25,0.08388608000000003,0.021990232555520017
451.5,0.08388608000000003,0.021990232555520017
451.75,0.08388608000000003,0.021990232555520017
452.0,0.08388608000000003,0.021990232555520017
452.25,0.08388608000000003,0.021990232555520017
452.5,0.08388608000000003,0.021990232555520017
452.75,0.08388608000000003,0.021990232555520017
453.0,0.08388608000000003,0.021990232555520017
453.25,0.06710886400000003,0.021990232555520017
453.5,0.06710886400000003,0.021990232555520017
453.75,0.06710886400000003,0.021990232555520017
454.0,0.06710886400000003,0.027487790694400018
454.25,0.06710886400000003,0.027487790694400018
454.5,0.06710886400000003,0.027487790694400018
454.75,0.06710886400000003,0.027487790694400018
455.0,0.06710886400000003,0.027487790694400018
455.25,0.06710886400000003,0.027487790694400018
455.5,0.06710886400000003,0.027487790694400018
455.75,0.06710886400000003,0.027487790694400018
456.0,0.06710886400000003,0.027487790694400018
456.25,0.06710886400000003,0.027487790694400018
456.5,0.06710886400000003,0.027487790694400018
456.75,0.06710886400000003,0.027487790694400018
457.0,0.06710886400000003,0.027487790694400018
457.25,0.06710886400000003,0.027487790694400018
457.5,0.06710886400000003,0.027487790694400018
457.75,0.06710886400000003,0.027487790694400018
458.0,0.06710886400000003,0.027487790694400018
458.25,0.06710886400000003,0.027487790694400018
458.5,0.06710886400000003,0.027487790694400018
458.75,0.06710886400000003,0.027487790694400018
459.0,0.06710886400000003,0.027487790694400018
459.25,0.06710886400000003,0.027487790694400018
459.5,0.06710886400000003,0.027487790694400018
459.75,0.06710886400000003,0.03435973836800002
460.0,0.06710886400000003,0.03435973836800002
460.25,0.06710886400000003,0.03435973836800002
460.5,0.06710886400000003,0.03435973836800002
460.75,0.06710886400000003,0.03435973836800002
461.0,0.06710886400000003,0.03435973836800002
461.25,0.06710886400000003,0.03435973836800002
461.5,0.06710886400000003,0.03435973836800002
461.75,0.06710886400000003,0.03435973836800002
462.0,0.06710886400000003,0.03435973836800002
462.25,0.06710886400000003,0.03435973836800002
462.5,0.06710886400000003,0.03435973836800002
462.75,0.06710886400000003,0.03435973836800002
463.0,0.06710886400000003,0.03435973836800002
463.25,0.06710886400000003,0.03435973836800002
463.5,0.06710886400000003,0.03435973836800002
463.75,0.06710886400000003,0.03435973836800002
464.0,0.06710886400000003,0.03435973836800002
464.25,0.06710886400000003,0.03435973836800002
464.5,0.06710886400000003,0.03435973836800002
464.75,0.06710886400000003,0.03435973836800002
465.0,0.06710886400000003,0.03435973836800002
465.25,0.06710886400000003,0.03435973836800002
465.5,0.06710886400000003,0.03435973836800002
465.75,0.06710886400000003,0.03435973836800002
466.0,0.06710886400000003,0.03435973836800002
466.25,0.06710886400000003,0.03435973836800002
466.5,0.06710886400000003,0.03435973836800002
466.75,0.06710886400000003,0.03435973836800002
467.0,0.06710886400000003,0.03435973836800002
467.25,0.06710886400000003,0.03435973836800002
467.5,0.06710886400000003,0.03435973836800002
467.75,0.06710886400000003,0.03435973836800002
468.0,0.06710886400000003,0.03435973836800002
468.25,0.06710886400000003,0.042949672960000025
468.5,0.06710886400000003,0.042949672960000025
468.75,0.06710886400000003,0.042949672960000025
469.0,0.05368709120000003,0.042949672960000025
469.25,0.05368709120000003,0.042949672960000025
469.5,0.05368709120000003,0.042949672960000025
469.75,0.05368709120000003,0.042949672960000025
470.0,0.05368709120000003,0.042949672960000025
470.25,0.05368709120000003,0.042949672960000025
470.5,0.05368709120000003,0.042949672960000025
470.75,0.05368709120000003,0.042949672960000025
471.0,0.05368709120000003,0.042949672960000025
471.25,0.05368709120000003,0.042949672960000025
471.5,0.05368709120000003,0.042949672960000025
471.75,0.05368709120000003,0.042949672960000025
472.0,0.05368709120000003,0.042949672960000025
472.25,0.05368709120000003,0.042949672960000025
472.5,0.05368709120000003,0.042949672960000025
472.75,0.05368709120000003,0.042949672960000025
473.0,0.05368709120000003,0.042949672960000025
473.25,0.05368709120000003,0.042949672960000025
473.5,0.05368709120000003,0.042949672960000025
473.75,0.05368709120000003,0.042949672960000025
474.0,0.05368709120000003,0.042949672960000025
474.25,0.05368709120000003,0.042949672960000025
474.5,0.05368709120000003,0.042949672960000025
474.75,0.05368709120000003,0.042949672960000025
475.0,0.05368709120000003,0.042949672960000025
475.25,0.05368709120000003,0.042949672960000025
475.5,0.05368709120000003,0.042949672960000025
475.75,0.05368709120000003,0.042949672960000025
476.0,0.05368709120000003,0.042949672960000025
476.25,0.05368709120000003,0.042949672960000025
476.5,0.05368709120000003,0.042949672960000025
476.75,0.05368709120000003,0.042949672960000025
477.0,0.05368709120000003,0.042949672960000025
477.25,0.05368709120000003,0.042949672960000025
477.5,0.042949672960000025,0.042949672960000025
477.75,0.042949672960000025,0.042949672960000025
478.0,0.042949672960000025,0.042949672960000025
478.25,0.042949672960000025,0.042949672960000025
478.5,0.042949672960000025,0.042949672960000025
478.75,0.042949672960000025,0.042949672960000025
479.0,0.042949672960000025,0.042949672960000025
479.25,0.042949672960000025,0.042949672960000025
479.5,0.042949672960000025,0.042949672960000025
479.75,0.042949672960000025,0.042949672960000025
480.0,0.042949672960000025,0.042949672960000025
480.25,0.042949672960000025,0.042949672960000025
480.5,0.042949672960000025,0.042949672960000025
480.75,0.042949672960000025,0.042949672960000025
481.0,0.042949672960000025,0.042949672960000025
481.25,0.042949672960000025,0.042949672960000025
481.5,0.042949672960000025,0.042949672960000025
481.75,0.042949672960000025,0.042949672960000025
482.0,0.042949672960000025,0.042949672960000025
482.25,0.042949672960000025,0.05368709120000003
482.5,0.042949672960000025,0.05368709120000003
482.75,0.042949672960000025,0.05368709120000003
483.0,0.042949672960000025,0.05368709120000003
483.25,0.042949672960000025,0.05368709120000003
483.5,0.042949672960000025,0.05368709120000003
483.75,0.03435973836800002,0.05368709120000003
484.0,0.03435973836800002,0.05368709120000003
484.25,0.03435973836800002,0.05368709120000003
484.5,0.03435973836800002,0.05368709120000003
484.75,0.03435973836800002,0.05368709120000003
485.0,0.03435973836800002,0.05368709120000003
485.25,0.03435973836800002,0.05368709120000003
485.5,0.03435973836800002,0.05368709120000003
485.75,0.03435973836800002,0.05368709120000003
486.0,0.03435973836800002,0.05368709120000003
486.25,0.03435973836800002,0.05368709120000003
486.5,0.03435973836800002,0.05368709120000003
486.75,0.03435973836800002,0.05368709120000003
487.0,0.027487790694400018,0.05368709120000003
487.25,0.027487790694400018,0.05368709120000003
487.5,0.027487790694400018,0.05368709120000003
487.75,0.027487790694400018,0.05368709120000003
488.0,0.027487790694400018,0.05368709120000003
488.25,0.027487790694400018,0.05368709120000003
488.5,0.027487790694400018,0.05368709120000003
488.75,0.027487790694400018,0.05368709120000003
489.0,0.027487790694400018,0.05368709120000003
489.25,0.027487790694400018,0.05368709120000003
489.5,0.021990232555520017,0.05368709120000003
489.75,0.021990232555520017,0.05368709120000003
490.0,0.021990232555520017,0.05368709120000003
490.25,0.021990232555520017,0.05368709120000003
490.5,0.021990232555520017,0.05368709120000003
490.75,0.021990232555520017,0.05368709120000003
491.0,0.017592186044416015,0.05368709120000003
491.25,0.017592186044416015,0.05368709120000003
491.5,0.017592186044416015,0.05368709120000003
491.75,0.017592186044416015,0.05368709120000003
492.0,0.014073748835532814,0.05368709120000003
492.25,0.014073748835532814,0.05368709120000003
492.5,0.011258999068426251,0.05368709120000003
492.75,0.011258999068426251,0.05368709120000003
493.0,0.009007199254741001,0.05368709120000003
493.25,0.0057646075230342415,0.05368709120000003
493.5,0.05368709120000003,0.05368709120000003
493.75,0.05368709120000003,0.003689348814741915
494.0,0.05368709120000003,0.0057646075230342415
494.25,0.05368709120000003,0.0057646075230342415
494.5,0.05368709120000003,0.007205759403792801
494.75,0.05368709120000003,0.009007199254741001
495.0,0.05368709120000003,0.009007199254741001
495.25,0.05368709120000003,0.009007199254741001
495.5,0.05368709120000003,0.011258999068426251
495.75,0.05368709120000003,0.011258999068426251
496.0,0.05368709120000003,0.011258999068426251
496.25,0.05368709120000003,0.011258999068426251
496.5,0.05368709120000003,0.011258999068426251
496.75,0.05368709120000003,0.014073748835532814
497.0,0.05368709120000003,0.014073748835532814
497.25,0.042949672960000025,0.014073748835532814
497.5,0.042949672960000025,0.014073748835532814
497.75,0.042949672960000025,0.014073748835532814
498.0,0.042949672960000025,0.014073748835532814
498.25,0.042949672960000025,0.014073748835532814
498.5,0.042949672960000025,0.017592186044416015
498.75,0.042949672960000025,0.017592186044416015
499.0,0.042949672960000025,0.017592186044416015
499.25,0.042949672960000025,0.017592186044416015
499.5,0.042949672960000025,0.017592186044416015
499.75,0.042949672960000025,0.017592186044416015
500.0,0.042949672960000025,0.017592186044416015


==> cr_error_omega14.07_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.18400000000000002,11.084120205285158,0,155.75058998456376,175.98762366475853
0.14720000000000003,8.392622340959926,1,182.0044502442169,217.56162020485155
0.11776000000000003,7.593287270508725,1,185.23495977657467,227.81907753721435
0.09420800000000003,4.867076899866931,1,190.63855935089816,235.25275892244846
0.07536640000000003,2.4752375278662044,1,192.69936506472385,239.5654915204539
0.060293120000000026,1.3052376196308357,1,194.47692815517354,242.00422758100748
0.04823449600000002,0.7600064662941808,1,195.5432989285059,243.85014944317746
0.03858759680000002,0.46179900520671635,1,196.1730806732531,244.8322969115537
0.03087007744000002,0.3812701988668255,1,196.61576079846148,245.479046100054
0.024696061952000015,0.2250834983148111,1,196.88785039183895,245.92636423286442
0.019756849561600013,0.1467776504971636,1,197.07776091870696,246.24919468166607
0.015805479649280012,0.08621030002206957,1,197.1880831062828,246.42009887616547
0.01264438371942401,0.065158493228674,1,197.26107967793283,246.5347659432782
0.010115506975539208,0.035102824022526215,1,197.30960371138863,246.6099615692791
0.008092405580431367,0.02287418557466872,1,197.33923588770205,246.65747762136508
0.0064739244643450935,0.014581450816030593,1,197.3580231780707,246.686709372027
0.005179139571476075,0.009227307553408807,1,197.3703526892444,246.706101403839
0.00414331165718086,0.005959946837626998,1,197.37816247635547,246.71828973333137
0.0033146493257446884,0.0038584998095652226,1,197.38320093052673,246.72620481575157
0.002651719460595751,0.0024335192895166198,1,197.3863801171111,246.7311962742439


==> cr_error_omega15.48_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.192,16.482693599302937,0,161.1078416229044,175.393651576762
0.15360000000000001,16.73489215542807,0,180.4212839051845,218.434032287963
0.12288000000000002,60.77907597397291,0,185.729092665567,225.60486460829065
0.09830400000000002,95.29308627453912,0,189.30523541807787,233.85997845714954
0.07864320000000002,28.055064686542195,0,192.39026754894928,238.37571292182395
0.06291456000000002,4.092547331293585,1,194.07527805910863,241.54226257199525
0.05033164800000002,4.517560521858594,1,195.34787367890286,243.49680998016032
0.04026531840000002,2.5384647889833363,1,196.11150929626086,244.6638059958777
0.03221225472000002,1.2722026590233122,1,196.56386431625768,245.41618321572034
0.02576980377600002,0.8685827757989146,1,196.85642099725308,245.89063946648878
0.020615843020800016,0.5509088514295579,1,197.05340587313847,246.20425865718704
0.016492674416640013,0.35272976405812223,1,197.17364148737784,246.3989922460748
0.013194139533312011,0.22232685618490755,1,197.25109905246921,246.52100260994973
0.01055531162664961,0.14478188818957563,1,197.30290446273682,246.59992271683493


==> cr_error_omega15.48_p1_temp.csv <==
h,error,sucess,EV_i,EV_ipo
0.36800000000000005,16.72928756441392,0,166.4020323519642,188.3623768902174
0.29440000000000005,385.7612319284927,0,161.03808138542382,161.48202383451016
0.23552000000000006,18.41585342992189,0,138.98046247474966,141.29056833031999
0.18841600000000006,16.53318804084273,0,155.7897094684116,175.95404004550124
0.15073280000000006,21.75123059295798,0,179.97051264275282,214.96897712631548
0.12058624000000005,115.95483048361191,0,186.26613042708993,227.7309901734217
0.09646899200000005,5.377454860736532,0,190.1331398023899,235.12419217533872
0.07717519360000004,3593.0384823342392,0,192.63877802448647,239.20038617390065
0.06174015488000004,6.106701097551231,1,194.16994738712395,241.48327114130905
0.04939212390400003,4.7625026853468135,1,195.4605650068045,243.33178419727813
0.039513699123200026,2.8255679164512753,1,196.0780022442303,244.6566447630707
0.031610959298560025,1.3774634472383864,1,196.60655768758596,245.4780911575702
0.02528876743884802,0.859921191960298,1,196.88386508730517,245.93544843405718
0.020231013951078416,0.5232296243492531,1,197.05443677601468,246.21078002727734
0.016184811160862733,0.3422016739599426,1,197.18288545656748,246.41008968768767
0.012947848928690187,0.21826524438287143,1,197.25574466417862,246.5258130818746
0.01035827914295215,0.137943474282505,1,197.30577263277232,246.6043814919903
0.00828662331436172,0.0883902376684754,1,197.336714085366,246.65373349788118
0.006629298651489377,0.05615359829050043,1,197.35646717625107,246.68426846620338
0.005303438921191502,0.03603768602441675,1,197.36939034904094,246.70468328306487
0.004242751136953202,0.023156017315141088,1,197.3775529538707,246.7173798973037
0.0033942009095625615,0.014806722656301377,1,197.3827652157985,246.72554431404262


==> cr_error_omega35.07_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.12,118.91901791472756,0,959.0919770888794,972.5211516934504
0.096,15.475771832436239,0,873.3468491541385,881.4949467864993
0.07680000000000001,43.20112188053829,0,999.5928931728067,1002.0945215460605
0.06144000000000001,12.850514230525707,0,1083.2908459918287,1106.1439558166362
0.04915200000000001,18.051815840702822,0,1128.7276892140728,1153.6613044337605
0.03932160000000001,461.7105494068246,0,1157.879744431219,1181.9772563728363
0.03145728000000001,11.330022551107229,0,1174.1363998277732,1201.340333551622
0.02516582400000001,5.545416759501765,0,1184.704206105448,1213.1907776546059
0.02013265920000001,3.5882273817288777,0,1191.9844850977258,1220.587695481342
0.01610612736000001,2.419007622521569,0,1196.2616084504032,1225.3754526318144
0.01288490188800001,1.6205808499687937,0,1199.1184148001432,1228.3477567730142
0.010307921510400008,1.117525271584171,1,1200.891619581871,1230.3010114299652
0.008246337208320006,0.7139668906198353,1,1202.0378098844626,1231.5328978537723
0.006597069766656006,0.4657244777762084,1,1202.7823205953332,1232.316093622542
0.005277655813324805,0.3022541991359274,1,1203.2536328179465,1232.8116951856482


==> cr_error_omega35.0_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.12,57.14129167552414,0,959.0919770888802,972.5211516934509
0.096,40.019910264482064,0,873.3468491541377,881.4949467865002
0.07680000000000001,631.7851813380925,0,999.592893172807,1002.0945215460623
0.06144000000000001,13.838866903497097,0,1083.2908459918272,1106.143955816636
0.04915200000000001,20.09423014696998,0,1128.727689214072,1153.6613044337576
0.03932160000000001,53.604434692163274,0,1157.8797444312158,1181.977256372836
0.03145728000000001,9.967399245332896,0,1174.1363998277766,1201.340333551624
0.02516582400000001,6.1646965027604095,0,1184.7042061054497,1213.190777654607
0.02013265920000001,4.434023797019694,0,1191.9844850977324,1220.5876954813414
0.01610612736000001,3.2753894076326753,1,1196.2616084503993,1225.3754526318116
0.01288490188800001,2.2045605812153726,1,1199.1184148001428,1228.3477567730117
0.010307921510400008,1.5068565708798793,1,1200.8916195818736,1230.301011429965
0.008246337208320006,1.010994499929328,1,1202.0378098844635,1231.5328978537752
0.006597069766656006,0.6660474139087557,1,1202.7823205953366,1232.3160936225413
0.005277655813324805,0.4350719183292917,1,1203.2536328179435,1232.811695185648


==> error_omega10.0_p1_square.csv <==
h,error,sucess
0.2,209.7360735827648,0
0.16000000000000003,209.74128091973014,0
0.12800000000000003,214.1657161922964,0
0.10240000000000003,216.1529599954087,0
0.08192000000000003,281.53228233066596,0
0.06553600000000002,289.44786782172315,0
0.052428800000000025,672.1998605730884,0
0.04194304000000002,933.087166217372,1
0.033554432000000016,223.19155828534437,1
0.026843545600000015,110.54788159133571,1
0.021474836480000013,55.29245420862831,1
0.01717986918400001,33.68603335061685,1
0.013743895347200009,19.693867985069836,1
0.010995116277760009,12.101638738150836,1


==> error_omega10.0_p1_square_robin.csv <==
h,error,sucess
0.2,1.2049081146047893,0
0.16000000000000003,1.2041524441266307,0
0.12800000000000003,0.8222131004163502,0
0.10240000000000003,0.9649941734420923,0
0.08192000000000003,0.7961217174082057,0
0.06553600000000002,0.5552536133976793,0
0.052428800000000025,0.2201228103787721,0
0.04194304000000002,0.2423535044774794,1
0.033554432000000016,0.2518365756958193,1
0.026843545600000015,0.1704882948112889,1
0.021474836480000013,0.11850121596042143,1
0.01717986918400001,0.07150709536455488,1
0.013743895347200009,0.044658618364047706,1
0.010995116277760009,0.030124405753823868,1


==> error_omega10.0_p2_square.csv <==
h,error,sucess
0.4,217.7797135425164,0
0.32000000000000006,222.79653925638974,0
0.25600000000000006,465.2361076142646,0
0.20480000000000007,62743.33422473816,0
0.16384000000000007,134.13496063594044,1
0.13107200000000005,388.33917156151534,1
0.10485760000000005,106.5574351419114,1
0.08388608000000004,66.38457230458003,1
0.06710886400000003,37.50124758580558,1
0.05368709120000003,14.073231324624103,1
0.042949672960000025,2.251600650252642,1
0.03435973836800002,0.7211027784569904,1
0.027487790694400018,0.2894433185339104,1
0.021990232555520017,0.26052813539382125,1
0.017592186044416015,0.015646724249471184,1


==> error_omega10.0_p2_square_robin.csv <==
h,error,sucess
0.4,0.32804041659060995,0
0.32000000000000006,0.4370409266743456,0
0.25600000000000006,1.1331869868391358,0
0.20480000000000007,12.24716883768553,0
0.16384000000000007,0.9803614600654637,1
0.13107200000000005,1.8061678750932852,1
0.10485760000000005,0.5726674536730392,1
0.08388608000000004,0.3344623314398511,1
0.06710886400000003,0.19930098883965347,1
0.05368709120000003,0.07122513128275677,1
0.042949672960000025,0.04968838849614467,1
0.03435973836800002,0.019046547973291306,1
0.027487790694400018,0.007551147901609663,1


==> error_omega12.0_p1_square.csv <==
h,error,sucess
0.2,8.980354065635051,0
0.16000000000000003,8.977977683173693,0
0.12800000000000003,7.682315770693957,0
0.10240000000000003,8.083308978058561,1
0.08192000000000003,3.3389991042076876,1
0.06553600000000002,5.770085817378575,1
0.052428800000000025,3.191651540355346,1
0.04194304000000002,1.904875293789452,1
0.033554432000000016,0.6131251147061281,1
0.026843545600000015,0.35083403284665093,1


==> error_omega12.0_p2_square.csv <==
h,error,sucess
0.4,7.7684485314963085,0
0.32000000000000006,7.220303415411029,0
0.25600000000000006,5.9731692592845,1
0.20480000000000007,51.684237230968705,1
0.16384000000000007,3.489711089205422,1
0.13107200000000005,11.991277961550713,1
0.10485760000000005,3.5460235530814015,1
0.08388608000000004,2.6712670670074634,1
0.06710886400000003,1.524611154171881,1
0.05368709120000003,0.5825403646583228,1
0.042949672960000025,0.20221972770827062,1
0.03435973836800002,0.042880156193850306,1
0.027487790694400018,0.013001554046395131,1


==> error_omega14.07_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.18400000000000002,11.151777082819054,0,320.1910822011826,378.94749408577417
0.14720000000000003,12.756987875625887,0,275.54870721844344,342.99503738012
0.11776000000000003,12.9884662911728,0,241.94590866474496,310.83164472912307
0.09420800000000003,280.7965439484748,0,223.109874059963,283.39551969566975
0.07536640000000003,5.944151549907953,0,212.95889347231753,270.18569709098415
0.060293120000000026,4.273942287357334,0,207.05525527352583,261.21507837950605
0.04823449600000002,2.397578261274665,0,203.4078982253122,255.84724051602277
0.03858759680000002,1.267524989862457,0,201.20825954742133,252.48409169185234
0.03087007744000002,1.0367347289523858,0,199.836536646603,250.48193491966916
0.024696061952000015,0.5416967747861178,0,198.93907898734165,249.13609353395256
0.019756849561600013,0.37487019727645693,0,198.3555120857804,248.2322517909356
0.015805479649280012,2.0336404938105828,0,198.01126601632552,247.7032004956472
0.01264438371942401,0.20521697325200827,1,197.78976810973066,247.3555862699531
0.010115506975539208,0.09980848065498811,1,197.64288724492857,247.12976201420938
0.008092405580431367,0.05884882935457189,1,197.5523853293265,246.98950742688766
0.0064739244643450935,0.03797098259322571,1,197.49473807904877,246.90005844230075
0.005179139571476075,0.024039437096103622,1,197.4575970022129,246.84230877578491
0.00414331165718086,0.015490303807440807,1,197.43406748921146,246.80556180840247
0.0033146493257446884,0.010791848664808442,1,197.41886655470964,246.78190825401273
0.002651719460595751,0.006354326239697645,1,197.409244561373,246.76688302049575


==> error_omega15.0_p1_square.csv <==
h,error,sucess
0.2,10.08731486936996,0
0.16000000000000003,10.088497527190738,0
0.12800000000000003,9.554415790546877,0
0.10240000000000003,10.22947559141037,0
0.08192000000000003,5.5185641850448,1
0.06553600000000002,7.243162681495045,1
0.052428800000000025,4.634621335795693,1
0.04194304000000002,3.0899515729182565,1
0.033554432000000016,1.3841868786755485,1
0.026843545600000015,0.8805789607612813,1
0.021474836480000013,0.6343226846915757,1


==> error_omega15.0_p2_square.csv <==
h,error,sucess
0.4,10.08627339640753,0
0.32000000000000006,10.205218200612972,0
0.25600000000000006,13.905163526130572,0
0.20480000000000007,44.37240083572531,1
0.16384000000000007,3.520625229062458,1
0.13107200000000005,10.666304473468944,1
0.10485760000000005,3.485640979165185,1
0.08388608000000004,2.7332513293531324,1
0.06710886400000003,1.6195454556224658,1
0.05368709120000003,0.625420930525736,1
0.042949672960000025,0.1962473834169469,1
0.03435973836800002,0.04352026639814166,1
0.027487790694400018,0.013499974336396275,1
0.021990232555520017,0.011586908678778502,1


==> error_omega15.48_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.192,73.79600090358626,0,320.34198869269113,366.70772196804893
0.15360000000000001,106.53570554071332,0,268.1162463007491,346.8960026043916
0.12288000000000002,16.393024713045676,0,243.73095309407,311.9577632153403
0.09830400000000002,16.31316106003763,1,225.05637163188018,288.31029353263466
0.07864320000000002,12.417006819212613,1,214.04331026937683,272.0697559451453
0.06291456000000002,5.001718701695321,1,207.70991534567312,262.49811081638245
0.05033164800000002,6.895301892882212,1,203.7881485408534,256.4922727001841
0.04026531840000002,5.314142093884951,1,201.44255070019008,253.00007731050732
0.03221225472000002,3.5023745079872834,1,199.9862035660913,250.72817227965407
0.02576980377600002,2.3404150688645555,1,199.05332524215706,249.27674550302532
0.020615843020800016,1.6844858863952161,1,198.43406629560133,248.35501390247344
0.016492674416640013,1.0807863411106537,1,198.06071735722756,247.7753043418513
0.013194139533312011,0.6876719363652077,1,197.82084300258757,247.40370900552577
0.01055531162664961,0.48807325479649255,1,197.66484321844342,247.16499882214853


==> error_omega15.48_p1_temp.csv <==
h,error,sucess,EV_i,EV_ipo
0.36800000000000005,16.482713114406135,0,57422.72860416001,57422.72860416001
0.29440000000000005,16.482713114406135,0,57422.72860416001,57422.72860416001
0.23552000000000006,16.482713319840705,0,57422.72860416001,57422.72860416001
0.18841600000000006,16.50028963303027,0,320.05650997108927,378.87140117492294
0.15073280000000006,46.38009947508422,0,273.28896702036866,343.36961949188435
0.12058624000000005,15.932810506601317,0,242.0529179351508,310.76200652574744
0.09646899200000005,14.29604368821287,1,223.2562434327111,283.96315602938313
0.07717519360000004,10.655764880639964,1,213.71961000989117,271.16935994274127
0.06174015488000004,6.04397777002514,1,207.8186403027322,262.4437939293832
0.04939212390400003,7.65431309364796,1,203.78518672635374,256.41963582025386
0.039513699123200026,5.739025775007068,1,201.45557172762403,252.96958201794834
0.031610959298560025,3.0442986769519917,1,199.86915033672258,250.56639372132858
0.02528876743884802,2.3863002785568623,1,198.96999167336335,249.19175836743173
0.020231013951078416,1.7475420530406798,1,198.42186040516887,248.32574133498758
0.016184811160862733,1.1025454586712269,1,198.03842497419913,247.7448393352074
0.012947848928690187,0.6699689212399897,1,197.80546235466713,247.38093647737546
0.01035827914295215,0.44474333585995485,1,197.65447893694724,247.14864900480876
0.00828662331436172,0.27950351814080676,1,197.55963915667755,247.00166308292518
0.006629298651489377,0.18447487405111937,1,197.49948931330437,246.90740760585504
0.005303438921191502,0.1115262713621978,1,197.46062781132593,246.84705111302483
0.004242751136953202,0.07172641232306284,1,197.43596227992822,246.8085954728085
0.0033942009095625615,0.04693265682832078,1,197.42015788773372,246.78394157607164


==> error_omega20.0_p1_square.csv <==
h,error,sucess
0.2,6.1178234804567895,0
0.16000000000000003,6.1176888886796315,0
0.12800000000000003,6.961492621832985,0
0.10240000000000003,6.580913122723356,0
0.08192000000000003,12.753664480996733,0
0.06553600000000002,11.947731129337745,0
0.052428800000000025,2.8881547233651443,0
0.04194304000000002,1.6695901562770692,0
0.033554432000000016,0.9036167762207911,0
0.026843545600000015,0.5942677031512685,0
0.021474836480000013,0.46832601828617826,1
0.01717986918400001,0.2490153169783739,1
0.013743895347200009,0.15802741510206136,1
0.010995116277760009,0.10373154925652493,1
0.008796093022208008,0.06472457826210203,1
0.007036874417766407,0.0414769633940709,1
0.005629499534213126,0.026926011014320222,1


==> error_omega20.0_p1_square_robin.csv <==
h,error,sucess
0.2,0.37461672429637544,0
0.16000000000000003,0.3742319048594677,0
0.12800000000000003,0.1968771174832277,0
0.10240000000000003,0.027205268990361117,0
0.08192000000000003,0.69991414197287,0
0.06553600000000002,0.36457476468457367,0
0.052428800000000025,0.46321352923258907,0
0.04194304000000002,0.37306885239456805,0
0.033554432000000016,0.20573554562281893,0
0.026843545600000015,0.15149035951237527,0
0.021474836480000013,0.10470641181179964,1
0.01717986918400001,0.0656893147034582,1
0.013743895347200009,0.03921288774377509,1
0.010995116277760009,0.026421011634624483,1
0.008796093022208008,0.016211715119201563,1
0.007036874417766407,0.010533504457480717,1
0.005629499534213126,0.006875862131088311,1


==> error_omega20.0_p2_square.csv <==
h,error,sucess
0.4,6.305027114121454,0
0.32000000000000006,6.692483268310301,0
0.25600000000000006,9.780221180154358,0
0.20480000000000007,434.7420662722639,0
0.16384000000000007,5.996296150303481,0
0.13107200000000005,10.398073073525769,0
0.10485760000000005,13.102571112503586,1
0.08388608000000004,3.417003784227279,1
0.06710886400000003,1.7228362572972282,1
0.05368709120000003,0.815853710133736,1
0.042949672960000025,0.7071844811982587,1
0.03435973836800002,0.11465424013442689,1
0.027487790694400018,0.016423361522671712,1
0.021990232555520017,0.00933427723307701,1
0.017592186044416015,0.0026707019815580134,1
0.014073748835532814,0.0022651409255052633,1
0.011258999068426251,0.0005890245462570218,1


==> error_omega20.0_p2_square_robin.csv <==
h,error,sucess
0.4,0.4337505018741477,0
0.32000000000000006,0.9057834348124714,0
0.25600000000000006,0.37338756016769004,0
0.20480000000000007,7.689220411195067,0
0.16384000000000007,1.0509628080870188,0
0.13107200000000005,1.3011550760379784,0
0.10485760000000005,0.33524930476565473,1
0.08388608000000004,0.1914517257788363,1
0.06710886400000003,0.10706396873826356,1
0.05368709120000003,0.030031073356607756,1
0.042949672960000025,0.04260790260742288,1
0.03435973836800002,0.02140170362937731,1
0.027487790694400018,0.00899372000808587,1
0.021990232555520017,0.004950234995887874,1
0.017592186044416015,0.0023417689494172164,1


==> error_omega35.07_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.12,11.049508960724987,0,1512666.06304401,1512666.06304401
0.096,17.703878565462933,0,1838.7232853021503,1905.0881926194509
0.07680000000000001,3034.760474376892,0,1730.8075576058452,1747.730447023677
0.06144000000000001,17.1551760667422,0,1568.161965772818,1614.9095690531324
0.04915200000000001,567.0130895828134,0,1440.962863285285,1475.9725148109576
0.03932160000000001,11.663613657372151,0,1352.1464855221536,1384.5038063628435
0.03145728000000001,13.114823972593873,0,1296.773277160136,1328.6945543263869
0.02516582400000001,15.776605594777363,0,1263.3902067634442,1294.7267660535279
0.02013265920000001,28.296765926590005,0,1241.668812340564,1272.372506933109
0.01610612736000001,99.51889474891033,1,1227.8830543402037,1258.5593847262653
0.01288490188800001,12.196687264017097,1,1219.156857928555,1249.4702506285291
0.010307921510400008,5.330345697878814,1,1213.758220194251,1243.8170536047423
0.008246337208320006,2.8440563658179867,1,1210.2743880312719,1240.182367988762
0.006597069766656006,1.6452784900292166,1,1208.0394115878464,1237.8274922915055
0.005277655813324805,1.001585499201946,1,1206.6270665929408,1236.3617109304923


==> error_omega35.0_p1.csv <==
h,error,sucess,EV_i,EV_ipo
0.12,12.56525646564298,0,1500625.0,1500625.0
0.096,87.91246076710962,0,1838.7232853021508,1905.0881926194502
0.07680000000000001,36.84799504893922,0,1730.807557605844,1747.730447023677
0.06144000000000001,19.041559219586272,0,1568.161965772818,1614.9095690531342
0.04915200000000001,85.73035486417464,0,1440.962863285285,1475.972514810957
0.03932160000000001,13.356739044208338,0,1352.1464855221539,1384.5038063628426
0.03145728000000001,14.443601089020072,0,1296.7732771601386,1328.6945543263873
0.02516582400000001,16.919174648121057,0,1263.3902067634451,1294.7267660535288
0.02013265920000001,24.54920713307391,0,1241.668812340566,1272.3725069331088
0.01610612736000001,90.57051236660837,0,1227.8830543402048,1258.5593847262642
0.01288490188800001,27.583250963361408,1,1219.1568579285538,1249.470250628529
0.010307921510400008,9.335530586114858,1,1213.758220194251,1243.8170536047428
0.008246337208320006,4.580557226592775,1,1210.2743880312723,1240.1823679887632
0.006597069766656006,2.543957118677369,1,1208.0394115878466,1237.8274922915045
0.005277655813324805,1.5126975659776736,1,1206.6270665929421,1236.3617109304919


==> error_omega4.443_p1_square.csv <==
h,error,sucess
0.08000000000000002,188831.41915967016,0
0.06400000000000002,189998.46079321313,0
0.051200000000000016,191339.21161448772,0
0.04096000000000002,192920.3404316089,0
0.03276800000000001,195723.78224912356,0
0.026214400000000013,200225.78251494776,0
0.02097152000000001,208386.7917872688,0
0.016777216000000008,221875.96487860286,0
0.013421772800000007,246416.38234131306,0
0.010737418240000006,298359.4334808735,0
0.008589934592000005,441946.1422715287,0
0.0068719476736000045,1999665.039349098,0
0.005497558138880004,456885.3762274894,1
0.004398046511104004,156558.7888081344,1
0.0035184372088832034,76855.50668838472,1
0.002814749767106563,42939.37406006645,1
0.0022517998136852503,25372.162469703224,1
0.0018014398509482003,15474.921936662078,1
0.0014411518807585604,9620.519948561816,1
0.0011529215046068484,6081.852380026718,1
0.0009223372036854787,3857.985675755026,1


==> error_omega4.443_p2_square.csv <==
h,error,sucess
0.2,195125.0642179288,0
0.16000000000000003,371912.46796946815,0
0.12800000000000003,246588.08960187447,0
0.10240000000000003,784293.5703714808,1
0.08192000000000003,97410.23319258081,1
0.06553600000000002,58898.33995814975,1
0.052428800000000025,21144.575388689405,1
0.04194304000000002,8980.585124814912,1
0.033554432000000016,227.4396102870381,1
0.026843545600000015,462.80155958040814,1
0.021474836480000013,340.8188458982178,1
0.01717986918400001,96.5870400999013,1


==> estimator_square.csv <==
,omega,H,p
0,1000,9.700249867581327e-09,1
1,1100,3.985034940846508e-09,1
2,1200,2.5506647703034287e-08,1
3,1300,1.9429370843053365e-08,1
4,1400,1.422871641444206e-08,1
5,1500,9.727772302110791e-09,1
6,1600,5.794229210867444e-09,1
7,1700,2.327157735323068e-09,1
8,1800,1.6743689178070722e-08,1
9,1900,1.305437909175317e-08,1
10,2000,9.737405023946055e-09,1
11,2100,6.739109315621086e-09,1
12,2200,4.015671850392165e-09,1
13,2300,1.5309543713806987e-09,1
14,2400,1.2367919686254534e-08,1
15,2500,9.741863443978012e-09,1
16,2600,7.319618095590311e-09,1
17,2700,5.078343235150103e-09,1
18,2800,2.9984883948496025e-09,1
19,2900,1.063221284275515e-09,1
20,3000,9.744285163430166e-09,1
21,3100,7.712451791808238e-09,1
22,3200,5.808719904744197e-09,1
23,3300,4.021345163483244e-09,1
24,3400,2.3399762737766947e-09,1
25,3500,7.55454392275582e-10,1
26,3600,7.99595681466569e-09,1
27,3700,6.3415893339976745e-09,1
28,3800,4.775044694830605e-09,1
29,3900,3.289510599864575e-09,1
30,4000,1.878861549143844e-09,1
31,4100,5.375744171968905e-10,1
32,4200,6.747523754232213e-09,1
33,4300,5.353474151237854e-09,1
34,4400,4.023330642848121e-09,1
35,4500,2.7527973510151055e-09,1
36,4600,1.537954991487792e-09,1
37,4700,3.7522049197074895e-10,1
38,4800,5.81140289339163e-09,1
39,4900,4.60744689120936e-09,1
40,5000,3.4520560224003477e-09,1
41,5100,2.3423498775822013e-09,1
42,5200,1.275671413394194e-09,1
43,5300,2.4956571280961905e-10,1
44,5400,5.08342974286696e-09,1
45,5500,4.024249485275554e-09,1
46,5600,3.0032144144128163e-09,1
47,5700,2.0183003616529214e-09,1
48,5800,1.0676238843926361e-09,1
49,5900,1.494302454703735e-10,1
50,6000,4.501127361201197e-09,1
51,6100,3.5558177539364077e-09,1
52,6200,2.6412562987876313e-09,1
53,6300,1.7559667948504966e-09,1
54,6400,8.985660475386755e-10,1
55,6500,6.775665752370063e-11,1
56,6600,4.024748480947584e-09,1
57,6700,3.1713097613946324e-09,1
58,6800,2.3431804745230612e-09,1
59,6900,1.5392512209212251e-09,1
60,7000,7.584765053831944e-10,1
61,7100,4.427673067720605e-09,1
62,7200,3.6278006914401804e-09,1
63,7300,2.850026211503126e-09,1
64,7400,2.0934463717548614e-09,1
65,7500,1.3572064816813744e-09,1
66,7600,6.404971956730165e-10,1
67,7700,4.025049247743913e-09,1
68,7800,3.291946369284503e-09,1
69,7900,2.5775578214727923e-09,1
70,8000,1.881176044246801e-09,1
71,8100,1.2021287023653394e-09,1
72,8200,5.397765203468012e-10,1
73,8300,3.6806652043571904e-09,1
74,8400,3.004089167804998e-09,1
75,8500,2.3435647860714663e-09,1
76,8600,1.6985275261276823e-09,1
77,8700,1.0684390206679327e-09,1
78,8800,4.527855695333753e-10,1
79,8900,3.3827366167054807e-09,1
80,9000,2.7546263163516796e-09,1
81,9100,2.1404348917357176e-09,1
82,9200,1.5397047547682541e-09,1
83,9300,9.519981576285428e-10,1
84,9400,3.768961290034022e-10,1
85,9500,3.1224575550177947e-09,1
86,9600,2.536356521275886e-09,1
87,9700,1.9624397545593852e-09,1
88,9800,1.4003312242207626e-09,1
89,9900,8.496702153480565e-10,1
90,10000,3.101105568614498e-10,1
91,10100,2.8931154468639364e-09,1
92,10200,2.343773432046031e-09,1
93,10300,1.8051860236264803e-09,1
94,10400,1.27704046710398e-09,1
95,10500,7.590360184104529e-10,1
96,10600,2.5088337286292477e-10,1
97,10700,2.6895039271182858e-09,1
98,10800,2.172594687013207e-09,1
99,10900,1.6652478721173851e-09,1
100,11000,1.1672005700552351e-09,1
101,11100,6.781994189827468e-10,1
102,11200,1.9800017782983106e-10,1
103,11300,2.5075228131854456e-09,1
104,11400,2.019439722462073e-09,1
105,11500,1.5399145550317226e-09,1
106,11600,1.068724190115485e-09,1
107,11700,6.056531962784941e-10,1
108,11800,1.5049350301782344e-10,1
109,11900,2.343899138278971e-09,1
110,12000,1.8816042641991904e-09,1
111,12100,1.427013086335751e-09,1
112,12200,9.799346354267983e-10,1
113,12300,5.401842024292992e-10,1
114,12400,1.0758308408731345e-10,1
115,12500,2.1959885537665677e-09,1
116,12600,1.7568992661542891e-09,1
117,12700,1.3247811889160362e-09,1
118,12800,8.994696130215364e-10,1
119,12900,4.808049776423774e-10,1
120,13000,6.863267056608292e-11,1
121,13100,2.0616313252367925e-09,1
122,13200,1.6435337852496458e-09,1
123,13300,1.2317746392774205e-09,1
124,13400,8.262108369147781e-10,1
125,13500,4.2670360023533624e-10,1
126,13600,3.3118265461912244e-11,1
127,13700,1.939046180475976e-09,1
128,13800,1.540028417596457e-09,1
129,13900,1.1467986128208387e-09,1
130,14000,7.592317379850989e-10,1
131,14100,3.772063402069997e-10,1
132,14200,6.044149964896738e-13,1
133,14300,1.826750888772422e-09,1
134,14400,1.4451503803583915e-09,1
135,14500,1.0688560768176785e-09,1
136,14600,6.977580679884239e-10,1
137,14700,3.3174945837329607e-10,1
138,14800,2.0941218416126946e-09,1
139,14900,1.7235020344612175e-09,1
140,15000,1.3578641772214808e-09,1
141,15100,9.971084887118366e-10,1
142,15200,6.411378346881524e-10,1
143,15300,2.898576406527667e-10,1
144,15400,1.983799424162341e-09,1
145,15500,1.6282487822831765e-09,1
146,15600,1.2772936510478792e-09,1
147,15700,9.308455074404292e-10,1
148,15800,5.888180875422157e-10,1
149,15900,2.5112731492037345e-10,1
150,16000,1.8817538297252627e-09,1
151,16100,1.5400969835964575e-09,1
152,16200,1.202692470904936e-09,1
153,16300,8.694613951175096e-10,1
154,16400,5.403267994545101e-10,1
155,16500,2.1521360763860904e-10,1
156,16600,1.787087295544121e-09,1
157,16700,1.4582810220860656e-09,1
158,16800,1.133420944486098e-09,1
159,16900,8.124364461828833e-10,1
160,17000,4.952585855121717e-10,1
161,17100,1.8182004633681953e-10,1
162,17200,1.6990273652460476e-09,1
163,17300,1.382141519576692e-09,1
164,17400,1.0689276288206627e-09,1
165,17500,7.593222372876483e-10,1
166,17600,4.5326334302137995e-10,1
167,17700,1.506903564067076e-10,1
168,17800,1.6169057637386619e-09,1
169,17900,1.3111075266325361e-09,1
170,18000,1.0087346194922362e-09,1
171,18100,7.097298112290425e-10,1
172,18200,4.1403713865763225e-10,1
173,18300,1.216018715745766e-10,1
174,18400,1.5401414064213295e-09,1
175,18500,1.244682179546509e-09,1
176,18600,9.52425687575044e-10,1
177,18700,6.633201358898774e-10,1
178,18800,3.773148407111707e-10,1
179,18900,9.436019946854993e-11,1
180,19000,1.4682266285657314e-09,1
181,19100,1.1824310613091223e-09,1
182,19200,8.996366412664341e-10,1
183,19300,6.197963430426696e-10,1
184,19400,3.428641185921374e-10,1
185,19500,6.879487196137504e-11,1
186,19600,1.4007159446573703e-09,1
187,19700,1.1239726899558418e-09,1
188,19800,8.500474402243421e-10,1
189,19900,5.788973713307757e-10,1
190,20000,3.1048052247279005e-10,1
191,20100,4.475577453123451e-11,1
192,20200,1.3372168115260768e-09,1
193,20300,1.0689706940598368e-09,1
194,20400,8.033757017042062e-10,1
195,20500,5.40392725720422e-10,1
196,20600,2.7998342282814166e-10,1
197,20700,2.2110196573451104e-11,1
198,20800,1.2773819905555615e-09,1
199,20900,1.0171273362446105e-09,1
200,21000,7.593713201010197e-10,1
201,21100,5.040781311545081e-10,1
202,21200,2.5121263951200446e-10,1
203,21300,7.403802376406034e-13,1
204,21400,1.2209031950655033e-09,1
205,21500,9.68178121349542e-10,1
206,21600,7.178119833590827e-10,1
207,21700,4.697719073357731e-10,1
208,21800,2.240256275234232e-10,1
209,21900,1.4153857058832455e-09,1
210,22000,1.167505777451824e-09,1
211,22100,9.218872830621243e-10,1
212,22200,6.784994165578944e-10,1
213,22300,4.3731192878802973e-10,1
214,22400,1.982951150743186e-10,1
215,22500,1.3579854443760015e-09,1
216,22600,1.1169442628125285e-09,1
217,22700,8.780439864624224e-10,1
218,22800,6.412562186956817e-10,1
219,22900,4.0655306286783026e-10,1
220,23000,1.7390711136177596e-10,1
221,23100,1.3035677933053916e-09,1
222,23200,1.0689985757881802e-09,1
223,23300,8.364591173985653e-10,1
224,23400,6.059231861852671e-10,1
225,23500,3.7736500027426726e-10,1
226,23600,1.5075921825355064e-10,1
227,23700,1.2519061677535081e-09,1
228,23800,1.0234708382496602e-09,1
229,23900,7.969625555588916e-10,1
230,24000,5.723570378819333e-10,1
231,24100,3.496304096636137e-10,1
232,24200,1.2875919313150486e-10,1
233,24300,1.2027963671011073e-09,1
234,24400,9.801826395639348e-10,1
235,24500,7.594008483011548e-10,1
236,24600,5.404284730722596e-10,1
237,24700,3.232433612516367e-10,1
238,24800,1.0782372036482266e-10,1
239,24900,1.1560538774768312e-09,1
240,25000,9.38972700012602e-10,1
241,25100,7.236352181724309e-10,1
242,25200,5.100205069312601e-10,1
243,25300,2.981079747399239e-10,1
244,25400,8.787735690842498e-11,1
245,25500,1.1115115551199625e-09,1
246,25600,8.996948628661329e-10,1
247,25700,6.89539849571709e-10,1
248,25800,4.810270382675725e-10,1
249,25900,2.7413725518884556e-10,1
250,26000,6.885162390123485e-11,1
251,26100,1.0690176293568798e-09,1
252,26200,8.622163624056609e-10,1
253,26300,6.570004099847299e-10,1
254,26400,4.533516125998397e-10,1
255,26500,2.512520870532139e-10,1
256,26600,5.068422120531663e-11,1
257,26700,1.0284339748958722e-09,1
258,26800,8.264163246446504e-10,1
259,26900,6.259127691386402e-10,1
260,27000,4.2690635017623125e-10,1
261,27100,2.2938036185803485e-10,1
262,27200,3.331834591537094e-11,1
263,27300,9.896346120057753e-10,1
264,27400,7.921844650686465e-10,1
265,27500,5.96181885865704e-10,1
266,27600,4.016110138301726e-10,1
267,27700,2.084562192549349e-10,1
268,27800,1.670209910973382e-11,1
269,27900,9.525044002630032e-10,1
270,28000,7.594199538477725e-10,1
271,28100,5.677208375928282e-10,1
272,28200,3.773921958512654e-10,1
273,28300,1.8841938462578645e-10,1
274,28400,7.879678128682633e-13,1
275,28500,9.169378973231467e-10,1
276,28600,7.280304239042093e-10,1
277,28700,5.404499715823088e-10,1
278,28800,3.5418260650524825e-10,1
279,28900,1.6921458921342243e-10,1
280,29000,1.0690312020708598e-09,1
281,29100,8.828383589196828e-10,1
282,29200,6.979311013024403e-10,1
283,29300,5.142961604797526e-10,1
284,29400,3.319204496840522e-10,1
285,29500,1.5079106101073809e-10,1
286,29600,1.0324230802736645e-09,1
287,29700,8.501168600891701e-10,1
288,29800,6.690440407073006e-10,1
289,29900,4.891921474975304e-10,1
290,30000,3.1054887348635055e-10,1
291,30100,1.3310207655209205e-10,1
292,30200,9.97269919843959e-10,1
293,30300,8.186915208277242e-10,1
294,30400,6.412974513964618e-10,1
295,30500,4.650759689061864e-10,1
296,30600,2.9001548543970057e-10,1
297,30700,1.161045652640059e-10,1
298,30800,9.634866714917417e-10,1
299,30900,7.884868219831156e-10,1
300,31000,6.146251015521423e-10,1
301,31100,4.41890443381241e-10,1
302,31200,2.7027192366750393e-10,1
303,31300,9.975875932239251e-11,1
304,31400,9.309947879428297e-10,1
305,31500,7.594329993429396e-10,1
306,31600,5.88965790436133e-10,1
307,31700,4.1958271935100736e-10,1
308,31800,2.512734766089269e-10,1
309,31900,8.402788303357512e-11,1
310,32000,8.997216142389413e-10,1
311,32100,7.314655056894884e-10,1
312,32200,5.642628795771322e-10,1
313,32300,3.981038727983651e-10,1
314,32400,2.329787449880492e-10,1
315,32500,6.887787661612624e-11,1
316,32600,8.695998453875116e-10,1
317,32700,7.045245320859911e-10,1
318,32800,5.4046387542769e-10,1
319,32900,3.774085490844776e-10,1
320,33000,2.153493406747414e-10,1
321,33100,5.427715003229813e-11,1
322,33200,8.405670428293026e-10,1
323,33300,6.785545809317417e-10,1
324,33400,5.175200570081846e-10,1
325,33500,3.5745464325675615e-10,1
326,33600,1.9834961780170743e-10,1
327,33700,4.019636311884586e-11,1
328,33800,8.125652024208031e-10,1
329,33900,6.535040843542351e-10,1
330,34000,4.953861429842565e-10,1
331,34100,3.3820301412593967e-10,1
332,34200,1.8194643219937915e-10,1
333,34300,2.6608228785974643e-11,1
334,34400,7.855403676295286e-10,1
335,34500,6.293250624393302e-10,1
336,34600,4.740199933836088e-10,1
337,34700,3.196172279940281e-10,1
338,34800,1.6610892570614998e-10,1
339,34900,1.3487336533292243e-11,1
340,35000,7.594422825310639e-10,1
341,35100,6.059728165129505e-10,1
342,35200,4.5338234183446116e-10,1
343,35300,3.0166332853682277e-10,1
344,35400,1.5080833242576678e-10,1
345,35500,8.099938511190882e-13,1
346,35600,7.34224079898512e-10,1
347,35700,5.834056533606385e-10,1
348,35800,4.3343655471893717e-10,1
349,35900,2.843096297503143e-10,1
350,36000,1.3601780435659264e-10,1
351,36100,8.589273837766207e-10,1
352,36200,7.09842000317599e-10,1
353,36300,5.615846368012725e-10,1
354,36400,4.141484141649412e-10,1
355,36500,2.675265293316223e-10,1
356,36600,1.2171225417000956e-10,1
357,36700,8.328377936605671e-10,1
358,36800,6.862551387848122e-10,1
359,36900,5.404733635023221e-10,1
360,37000,3.954859221414674e-10,1
361,37100,2.51286340165853e-10,1
362,37200,1.0786821321405941e-10,1
363,37300,8.075877229579943e-10,1
364,37400,6.634252157016644e-10,1
365,37500,5.200377603159717e-10,1
366,37600,3.774191233223234e-10,1
367,37700,2.3556313790709697e-10,1
368,37800,9.446370303365669e-11,1
369,37900,7.831372918466841e-10,1
370,38000,6.413163695681861e-10,1
371,38100,5.002459007769698e-10,1
372,38200,3.5991994464530004e-10,1
373,38300,2.2033262288756824e-10,1
374,38400,8.1478118937017e-11,1
375,38500,7.59449107022647e-10,1
376,38600,6.198949690149633e-10,1
377,38700,4.810678386614106e-10,1
378,38800,3.429620497522102e-10,1
379,38900,2.0557199480851215e-10,1
380,39000,6.889212431872287e-11,1
381,39100,7.364880708806395e-10,1
382,39200,5.991294420966305e-10,1
383,39300,4.6247545680261955e-10,1
384,39400,3.265207067386711e-10,1
385,39500,1.9125983884899734e-10,1
386,39600,5.668755457939422e-11,1
387,39700,7.142212079985826e-10,1
388,39800,5.78990121037395e-10,1
389,39900,4.4444232954954784e-10,1
390,40000,3.105726678046548e-10,1
391,40100,1.7737602200884324e-10,1
392,40200,4.484732965810721e-11,1
393,40300,6.926175071327384e-10,1
394,40400,5.594491008020501e-10,1
395,40500,4.2694359744616504e-10,1
396,40600,2.9509605957487163e-10,1
397,40700,1.6390159860990464e-10,1
398,40800,3.335537428292714e-11,1
399,40900,6.716477771162346e-10,1
400,41000,5.404801100991089e-10,1
401,41100,4.0995585289689597e-10,1
402,41200,2.8007028301127523e-10,1
403,41300,1.508187240470566e-10,1
404,41400,2.2196545150259795e-11,1
405,41500,6.512845152604985e-10,1
406,41600,5.220583935381464e-10,1
407,41700,3.93457035701097e-10,1
408,41800,2.654759219400818e-10,1
409,41900,1.3811057593965226e-10,1
410,42000,1.1356564353563332e-11,1
411,42100,6.315017870187584e-10,1
412,42200,5.041606038495027e-10,1
413,42300,3.7742633747681747e-10,1
414,42400,2.5129465934648347e-10,1
415,42500,1.2576128197024245e-10,1
416,42600,8.219584353518034e-13,1
417,42700,6.122751157872985e-10,1
418,42800,4.867647031675946e-10,1
419,42900,3.618441141127749e-10,1
420,43000,2.375092006846896e-10,1
421,43100,1.1375585374782956e-10,1
422,43200,7.178903479343097e-10,1
423,43300,5.935813818777688e-10,1
424,43400,4.698498725047011e-10,1
425,43500,3.466918054606859e-10,1
426,43600,2.241032035117476e-10,1
427,43700,1.0208012612065486e-10,1
428,43800,6.979626158965734e-10,1
429,43900,5.753987297717648e-10,1
430,44000,4.533964286326024e-10,1
431,44100,3.319518615843838e-10,1
432,44200,2.1106121286028898e-10,1
433,44300,9.072070142114047e-11,1
434,44400,6.785735767708995e-10,1
435,44500,5.577064828834335e-10,1
436,44600,4.3738574767496427e-10,1
437,44700,3.17607674955518e-10,1
438,44800,1.9836860180195318e-10,1
439,44900,7.966489818158279e-11,1
440,45000,6.5970167870351e-10,1
441,45100,5.404850651216576e-10,1
442,45200,4.2180019478324887e-10,1
443,45300,3.036435180299181e-10,1
444,45400,1.8601151672500257e-10,1
445,45500,6.890070390787579e-11,1
446,45600,6.413265043642138e-10,1
447,45700,5.23715928635292e-10,1
448,45800,4.066230593475537e-10,1
449,45900,2.9004448572655935e-10,1
450,46000,1.739768268950339e-10,1
451,46100,5.841673154207918e-11,1
452,46200,6.234286972616716e-10,1
453,46300,5.073814871801999e-10,1
454,46400,3.9183849522632523e-10,1
455,46500,2.767964423602064e-10,1
456,46600,1.6225207791271394e-10,1
457,46700,4.820217927926028e-11,1
458,46800,6.059898937283535e-10,1
459,46900,4.914650545967267e-10,1
460,47000,3.774314655633359e-10,1
461,47100,2.638859726262553e-10,1
462,47200,1.5082544872226766e-10,1
463,47300,3.8246793445199256e-11,1
464,47400,5.889926600716063e-10,1
465,47500,4.759507879540395e-10,1
466,47600,3.6338769177321924e-10,1
467,47700,2.513003362881274e-10,1
468,47800,1.3968571185551809e-10,1
469,47900,2.854083416791274e-11,1
470,48000,5.724204344429028e-10,1
471,48100,4.6082363494728955e-10,1
472,48200,3.496936063389102e-10,1
473,48300,2.390274262444611e-10,1
474,48400,1.288221966390465e-10,1
475,48500,1.9075043585018427e-11,1
476,48600,5.56257473003004e-10,1
477,48700,4.4606928518958696e-10,1
478,48800,3.3633630909177187e-10,1
479,48900,2.2705572968161277e-10,1
480,49000,1.1822475509706827e-10,1
481,49100,9.84061639726877e-12,1
482,49200,5.4048880004475e-10,1
483,49300,4.3167412505368737e-10,1
484,49400,3.233035266807081e-10,1
485,49500,2.1537429204983347e-10,1
486,49600,1.0788373033740169e-10,1
487,49700,8.291725474863625e-13,1
488,49800,5.251001617049825e-10,1
489,49900,4.176251957800536e-10,1
490,50000,3.105835749578525e-10,1
491,50100,2.039726836303362e-10,1
492,50200,9.778992719695665e-11,1
493,50300,6.166713524793311e-10,1
494,50400,5.100779829913334e-10,1
495,50500,4.039101545649075e-10,1
496,50600,2.9816532403888093e-10,1
497,50700,1.9284096847936064e-10,1
498,50800,8.793458497533786e-11,1
499,50900,6.007168880536066e-10,1
500,51000,4.954093278446911e-10,1
501,51100,3.9051723839299504e-10,1
502,51200,2.8603816582230616e-10,1
503,51300,1.8196967554531747e-10,1
504,51400,7.830935207086293e-11,1
505,51500,5.851342472635234e-10,1
506,51600,4.810818619829029e-10,1
507,51700,3.7743523039092374e-10,1
508,51800,2.741919837690805e-10,1
509,51900,1.7134977179693862e-10,1
510,52000,6.890626238002949e-11,1
511,52100,5.699105816572299e-10,1
512,52200,4.670838183102235e-10,1
513,52300,3.6465342849499947e-10,1
514,52400,2.626171247524203e-10,1
515,52500,1.6097263718797667e-10,1
516,52600,5.971771330610639e-11,1
517,52700,5.550336280151609e-10,1
518,52800,4.534039646873015e-10,1
519,52900,3.5216161624992255e-10,1
520,53000,2.513043728269979e-10,1
521,53100,1.5083004132212305e-10,1
522,53200,5.0736445258715264e-11,1
523,53300,5.404916754077282e-10,1
524,53400,4.400315738725383e-10,1
525,53500,3.399500355744985e-10,1
526,53600,2.4024492475325963e-10,1
527,53700,1.4091412168411495e-10,1
528,53800,4.1955522527785475e-11,1
529,53900,5.262735344468319e-10,1
530,54000,4.2695639546604386e-10,1
531,54100,3.2800936134231487e-10,1
532,54200,2.2943036715435967e-10,1
533,54300,1.3121736331251506e-10,1
534,54400,3.336831541751718e-11,1
535,54500,5.12368508575462e-10,1
536,54600,4.1416862970544473e-10,1
537,54700,3.1633067762985014e-10,1
538,54800,2.1885265516814828e-10,1
539,54900,1.2173257980399068e-10,1
540,55000,2.4968483556386633e-11,1
541,55100,4.987663672277255e-10,1
542,55200,4.0165890297327243e-10,1
543,55300,3.0490545551748456e-10,1
544,55400,2.08504092489057e-10,1
545,55500,1.124528955515339e-10,1
546,55600,1.6749960281519874e-11,1
547,55700,4.854573207263524e-10,1
548,55800,3.894182448792515e-10,1
549,55900,2.937255323147948e-10,1
550,56000,1.9837731269468273e-10,1
551,56100,1.0337172912486743e-10,1
552,56200,8.706938029686615e-12,1
553,56300,4.724319967878579e-10,1
554,56400,3.7743806681184106e-10,1
555,56500,2.8278309211137266e-10,1
556,56600,1.8846526175863758e-10,1
557,56700,9.448277770083796e-11,1
558,56800,8.338546481934912e-13,1
559,56900,4.596814185091461e-10,1
560,57000,3.657101418385557e-10,1
561,57100,2.7207064755992377e-10,1
562,57200,1.7876118166266704e-10,1
563,57300,8.578000247810641e-11,1
564,57400,5.40493927782839e-10,1
565,57500,4.471969837378067e-10,1
566,57600,3.542265858686424e-10,1
567,57700,2.6158102278360595e-10,1
568,57800,1.6925859503110826e-10,1
569,57900,7.725761499291777e-11,1
570,58000,5.272808131668411e-10,1
571,58100,4.349704457193304e-10,1
572,58200,3.4297983997531197e-10,1
573,58300,2.513073373513486e-10,1
574,58400,1.5995129071474604e-10,1
575,58500,6.891006428281575e-11,1
576,58600,5.14338322515609e-10,1
577,58700,4.229938949258228e-10,1
578,58800,3.319626538061355e-10,1
579,58900,2.412429912276194e-10,1
580,59000,1.508333102494779e-10,1
581,59100,6.073202482670918e-11,1
582,59200,5.016582259623811e-10,1
583,59300,4.112597420005428e-10,1
584,59400,3.211680699941157e-10,1
585,59500,2.3138165062820174e-10,1
586,59600,1.4189893513854436e-10,1
587,59700,5.271838521776293e-11,1
588,59800,4.892326239944227e-10,1
589,59900,3.9976070171256345e-10,1
590,60000,3.10589409506342e-10,1
591,60100,2.2171723473482952e-10,1
592,60200,1.331426748899516e-10,1
593,60300,4.486423750784947e-11,1
594,60400,4.770539310392293e-10,1
595,60500,3.88489777878517e-10,1
596,60600,3.0022025786444134e-10,1
597,60700,2.1224390318645291e-10,1
598,60800,1.2455925576760324e-10,1
599,60900,3.71648671839949e-11,1
600,61000,4.651148600248588e-10,1
601,61100,3.774402491674994e-10,1
602,61200,2.900544521743557e-10,1
603,61300,2.0295604431055458e-10,1
604,61400,1.1614361019683578e-10,1
605,61500,2.961574373288583e-11,1
606,61600,4.534084078375531e-10,1
607,61700,3.6660565573375513e-10,1
608,61800,2.800860689105251e-10,1
609,61900,1.9384826404020296e-10,1
610,62000,1.0789086679029646e-10,1
611,62100,2.2212511751103902e-11,1
612,62200,4.4192784162626096e-10,1
613,62300,3.5597978662321133e-10,1
614,62400,2.703094124062238e-10,1
615,62500,1.8491537546579206e-10,1
616,62600,9.979634094307221e-11,1
617,62700,1.4950982564615083e-11,1
618,62800,4.3066668588739785e-10,1
619,62900,3.455566679020948e-10,1
620,63000,2.607190040034838e-10,1
621,63100,1.761523889848556e-10,1
622,63200,9.185552596549482e-11,1
623,63300,7.827126326181219e-12,1
624,63400,4.196187102879706e-10,1
625,63500,3.353305514574209e-10,1
626,63600,2.5130957181302675e-10,1
627,63700,1.6755450300980506e-10,1
628,63800,8.406408471809936e-11,1
629,63900,8.370645597797787e-13,1
630,64000,4.0877791816954913e-10,1
631,64100,3.252959044254057e-10,1
632,64200,2.4207604105324514e-10,1
633,64300,1.5911709519476154e-10,1
634,64400,7.641784171012047e-11,1
635,64500,4.81088140554032e-10,1
636,64600,3.981385356948004e-10,1
637,64700,3.1544739920938804e-10,1
638,64800,2.330135249218735e-10,1
639,64900,1.508357141479626e-10,1
640,65000,6.891277564030091e-11,1
641,65100,4.698637815864423e-10,1
642,65200,3.876950015950705e-10,1
643,65300,3.057799040498204e-10,1
644,65400,2.241173159719702e-10,1
645,65500,1.4270607160089926e-10,1
646,65600,6.154501234253088e-11,1
647,65700,4.5884446905705334e-10,1
648,65800,3.7744195747447695e-10,1
649,65900,2.962884741055438e-10,1
650,66000,2.1538287796000306e-10,1
651,66100,1.3472403500508495e-10,1
652,66200,5.4310818119079e-11,1
653,66300,4.480246351578195e-10,1
654,66400,3.6737423864694796e-10,1
655,66500,2.8696834302238307e-10,1
656,66600,2.06805838130784e-10,1
657,66700,1.2688562052731375e-10,1
658,66800,4.720659343145449e-11,1
659,66900,4.373989118549192e-10,1
660,67000,3.5748686545640964e-10,1
661,67100,2.778149149503376e-10,1
662,67200,1.98381979919048e-10,1
663,67300,1.1918698641860776e-10,1
664,67400,4.0228866927241986e-11,1
665,67500,4.269621220126674e-10,1
666,67600,3.477750350658031e-10,1
667,67700,2.688237569864503e-10,1
668,67800,1.9010723604010718e-10,1
669,67900,1.1162442673638456e-10,1
670,68000,3.3374289784798306e-11,1
671,68100,4.1670927097519146e-10,1
672,68200,3.382341136815559e-10,1
673,68300,2.599905920206843e-10,1
674,68400,1.8197768193489085e-10,1
675,68500,1.041943653950402e-10,1
676,68600,2.6639630354224013e-11,1
677,68700,4.0663553860384174e-10,1
678,68800,3.288596291742062e-10,1
679,68900,2.513112919443868e-10,1
680,69000,1.739895295708977e-10,1
681,69100,9.689335053056919e-11,1
682,69200,2.00217690761605e-11,1
683,69300,3.9673627171601916e-10,1
684,69400,3.1964726409511843e-10,1
685,69500,2.427818712247833e-10,1
686,69600,1.6613912155262997e-10,1
687,69700,8.971804915023882e-11,1
688,69800,1.3517693666646592e-11,1
689,69900,3.8700697692350254e-10,1
690,70000,3.1059284904624053e-10,1
691,70100,2.343984807974925e-10,1
692,70200,1.5842292553913953e-10,1
693,70300,8.266524206029282e-11,1
694,70400,7.124494542304563e-12,1
695,70500,3.774433138247707e-10,1
696,70600,3.016923563822597e-10,1
697,70700,2.261574022789115e-10,1
698,70800,1.5083752894350846e-10,1
699,70900,7.573181905023344e-11,1
700,71000,8.393604804981756e-13,1
701,71100,3.6804108855562224e-10,1
702,71200,2.9294189424375714e-10,1
703,71300,2.1805504246503664e-10,1
704,71400,1.4337963390433947e-10,1
705,71500,6.891477431866685e-11,1
706,71600,4.334644501953567e-10,1
707,71700,3.587962476531222e-10,1
708,71800,2.843377008790668e-10,1
709,71900,2.100879281049378e-10,1
710,72000,1.36046052498396e-10,1
711,72100,6.221120213127915e-11,1
712,72200,4.237397597382177e-10,1
713,72300,3.4970487222896454e-10,1
714,72400,2.758761392532511e-10,1
715,72500,2.022527009411849e-10,1
716,72600,1.2883370220274433e-10,1
717,72700,5.561829268829582e-11,1
718,72800,4.1417539321266605e-10,1
719,72900,3.40763172434201e-10,1
720,73000,2.6755369192113583e-10,1
721,73100,1.9454611298986367e-10,1
722,73200,1.2173960157448296e-10,1
723,73300,4.9133328197723216e-11,1
724,73400,4.047674183285035e-10,1
725,73500,3.319674821852395e-10,1
726,73600,2.5936695615472153e-10,1
727,73700,1.8696502204591254e-10,1
728,73800,1.1476086613599252e-10,1
729,73900,4.2753679143391086e-11,1
730,74000,3.9551203034813877e-10,1
731,74100,3.233142541577029e-10,1
732,74200,2.5131263930170706e-10,1
733,74300,1.7950638741775045e-10,1
734,74400,1.0789470447076386e-10,1
735,74500,3.647680072373024e-11,1
736,74600,3.8640554696065744e-10,1
737,74700,3.148000550161986e-10,1
738,74800,2.433875543709677e-10,1
739,74900,1.7216726585729612e-10,1
740,75000,1.0113841449702937e-10,1
741,75100,3.030022947340675e-11,1
742,75200,3.7744440339099507e-10,1
743,75300,3.0642156086713807e-10,1
744,75400,2.355886158271152e-10,1
745,75500,1.6494480768758904e-10,1
746,75600,9.448937992319702e-11,1
747,75700,2.4221580036195503e-11,1
748,75800,3.686251477533326e-10,1
749,75900,2.9817555293909563e-10,1
750,76000,2.2791283558763185e-10,1
751,76100,1.5783625311608942e-10,1
752,76200,8.794506686908045e-11,1
753,76300,1.8238542093569086e-11,1
754,76400,3.5994443661420994e-10,1
755,76500,2.9005891345311896e-10,1
756,76600,2.2035731920316087e-10,1
757,76700,1.5083892871686977e-10,1
758,76800,8.150302064879852e-11,1
759,76900,1.2348877439503939e-11,1
760,77000,3.513990307672897e-10,1
761,77100,2.8206862169743417e-10,1
762,77200,2.1291926221925805e-10,1
763,77300,1.4395024407513818e-10,1
764,77400,7.516086269843474e-11,1
765,77500,6.5504171863036035e-12,1
766,77600,3.4298579120254415e-10,1
767,77700,2.7420175027907707e-10,1
768,77800,2.055959467056904e-10,1
769,77900,1.3716768859799612e-10,1
770,78000,6.891628764876055e-11,1
771,78100,8.410591024706056e-13,1
772,78200,3.347016752641874e-10,1
773,78300,2.6645546154322327e-10,1
774,78400,1.9838473794434905e-10,1
775,78500,1.3048882845485763e-10,1
776,78600,6.276706053046573e-11,1
777,78700,3.9443393171938644e-10,1
778,78800,3.265437329794461e-10,1
779,78900,2.5882700416609133e-10,1
780,79000,1.91283081271204e-10,1
781,79100,1.2391130367276856e-10,1
782,79200,5.6711014110274085e-11,1
783,79300,3.858753290267747e-10,1
784,79400,3.185091035569401e-10,1
785,79500,2.5131370989360407e-10,1
786,79600,1.8428849905648334e-10,1
787,79700,1.1743282534986788e-10,1
788,79800,5.074604633887245e-11,1
789,79900,3.77445287059384e-10,1
790,80000,3.1059501204187905e-10,1
791,80100,2.4391299042975995e-10,1
792,80200,1.7739858782349177e-10,1
793,80300,1.1105117300441547e-10,1
794,80400,4.4870117922950794e-11,1
795,80500,3.691409307112195e-10,1
796,80600,3.027987661199441e-10,1
797,80700,2.3662233446675917e-10,1
798,80800,1.7061101549432038e-10,1
799,80900,1.0476419203722762e-10,1
800,81000,3.908125000060196e-11,1
801,81100,3.6095946997224905e-10,1
802,81200,2.9511775306581395e-10,1
803,81300,2.2943930483858952e-10,1
804,81400,1.639235187602938e-10,1
805,81500,9.856979130190928e-11,1
806,81600,3.33775219149938e-11,1
807,81700,3.528981968039572e-10,1
808,81800,2.8754943682163516e-10,1
809,81900,2.2236153580992357e-10,1
810,82000,1.573339005635252e-10,1
811,82100,9.246594079102818e-11,1
812,82200,2.7757069094918595e-11,1
813,82300,3.449544821508543e-10,1
814,82400,2.8009135520535064e-10,1
815,82500,2.1538673047470565e-10,1
816,82600,1.508400276911382e-10,1
817,82700,8.645066941513539e-11,1
818,82800,2.221808101963336e-11,1
819,82900,3.3712577308108956e-10,1
820,83000,2.7274111724289965e-10,1
821,83100,2.0851265827451173e-10,1
822,83200,1.4443982847218822e-10,1
823,83300,8.052206288065311e-11,1
824,83400,1.6758799275108307e-11,1
825,83500,3.294095900531275e-10,1
826,83600,2.654964006076895e-10,1
827,83700,2.0173715261534142e-10,1
828,83800,1.3813129057696042e-10,1
829,83900,7.46782616615376e-11,1
830,84000,1.1377515692205578e-11,1
831,84100,3.218035242953117e-10,1
832,84200,2.5835494917918254e-10,1
833,84300,1.9505810859579784e-10,1
834,84400,1.3191245890266748e-10,1
835,84500,6.891745904990417e-11,1
836,84600,6.072570567452387e-12,1
837,84700,3.1430523529890326e-10,1
838,84800,2.513145706969817e-10,1
839,84900,1.8847348082413254e-10,1
840,85000,1.2578143355814588e-10,1
841,85100,6.32378992985441e-11,1
842,85200,8.423509516616219e-13,1
843,85300,3.069124484195594e-10,1
844,85400,2.4437313452050207e-10,1
845,85500,1.8198128132993858e-10,1
846,85600,1.1973636792531142e-10,1
847,85700,5.763787583413908e-11,1
848,85800,3.618632392915201e-10,1
849,85900,2.996229525721278e-10,1
850,86000,2.375285694745608e-10,1
851,86100,1.7557957756574386e-10,1
852,86200,1.1377546680814034e-10,1
853,86300,5.2115729547691134e-11,1
854,86400,3.5423420097708613e-10,1
855,86500,2.9243459803050774e-10,1
856,86600,2.3077886179363124e-10,1
857,86700,1.6926649048450776e-10,1
858,86800,1.0789698465070045e-10,1
859,86900,4.666984715767609e-11,1
860,87000,3.4671040763170674e-10,1
861,87100,2.8534529431072945e-10,1
862,87200,2.2412205314389359e-10,1
863,87300,1.6304019270472582e-10,1
864,87400,1.0209922383751423e-10,1
865,87500,4.129865963673342e-11,1
866,87600,3.392896963508281e-10,1
867,87700,2.7835300814727527e-10,1
868,87800,2.1755623872897663e-10,1
869,87900,1.5689890674683346e-10,1
870,88000,9.638053305588974e-11,1
871,88100,3.600064070518787e-11,1
872,88200,3.319699630947685e-10,1
873,88300,2.7145576154445125e-10,1
874,88400,2.110795654752917e-10,1
875,88500,1.5084090333770688e-10,1
876,88600,9.073930573100304e-11,1
877,88700,3.077430538508812e-11,1
878,88800,3.247491606978797e-10,1
879,88900,2.6465162991530243e-10,1
880,89000,2.0469023028405735e-10,1
881,89100,1.4486449979223554e-10,1
882,89200,8.517397851683047e-11,1
883,89300,2.5618208611945533e-11,1
884,89400,3.176252969603493e-10,1
885,89500,2.57938740288677e-10,1
886,89600,1.9838647836205113e-10,1
887,89700,1.3896805845017867e-10,1
888,89800,7.968302985603353e-11,1
889,89900,2.053094390445479e-11,1
890,90000,3.105964328151398e-10,1
891,90100,2.5131526959038506e-10,1
892,90200,1.921666016117907e-10,1
893,90300,1.3314998518372572e-10,1
894,90400,7.426497859061415e-11,1
895,90500,1.5511142083573334e-11,1
896,90600,3.0366068057012363e-10,1
897,90700,2.447794429949086e-10,1
898,90800,1.8602893709145077e-10,1
899,90900,1.2740872796056703e-10,1
900,91000,6.891838262993698e-11,1
901,91100,1.0557470044017946e-11,1
902,91200,2.96816202216108e-10,1
903,91300,2.3832953233572785e-10,1
904,91400,1.7997186552848242e-10,1
905,91500,1.2174277546009013e-10,1
906,91600,6.364183767337838e-11,1
907,91700,5.668629576263086e-12,1
908,91800,2.900612078035538e-10,1
909,91900,2.3196385458599264e-10,1
910,92000,1.7399380989944883e-10,1
911,92100,1.1615065575111525e-10,1
912,92200,5.843397597659668e-11,1
913,92300,8.433562282441795e-13,1
914,92400,2.833939538819674e-10,1
915,92500,2.2568077039148818e-10,1
916,92600,1.6809323405825011e-10,1
917,92700,1.1063093501472809e-10,1
918,92800,5.32934651735733e-11,1
919,92900,3.3427122311857873e-10,1
920,93000,2.768127419997119e-10,1
921,93100,2.1947868266594722e-10,1
922,93200,1.6226864142239247e-10,1
923,93300,1.0518221631867687e-10,1
924,93400,4.821900713735159e-11,1
925,93500,3.2739861572508405e-10,1
926,93600,2.703159172604375e-10,1
927,93700,2.1335603523317086e-10,1
928,93800,1.5651857370634647e-10,1
929,93900,9.980313844092535e-11,1
930,94000,4.3209336889914064e-11,1
931,94100,3.2061366430385636e-10,1
932,94200,2.639018669395667e-10,1
933,94300,2.0731131153135101e-10,1
934,94400,1.5084160970272336e-10,1
935,94500,9.449237473207201e-11,1
936,94600,3.826322154705166e-11,1
937,94700,3.1391470248968657e-10,1
938,94800,2.575690191441609e-10,1
939,94900,2.0134303335573433e-10,1
940,95000,1.452363641139315e-10,1
941,95100,8.924863202783407e-11,1
942,95200,3.3379459310118984e-11,1
943,95300,3.0730010588989415e-10,1
944,95400,2.513158415335234e-10,1
945,95500,1.954497596541012e-10,1
946,95600,1.3970148642512486e-10,1
947,95700,8.40706495992014e-11,1
948,95800,2.855687849244396e-11,1
949,95900,3.007682907679763e-10,1
950,96000,2.451408400788114e-10,1
951,96100,1.8963008536890028e-10,1
952,96200,1.3423565981624299e-10,1
953,96300,7.895719813875717e-11,1
954,96400,2.3794336580048267e-11,1
955,96500,2.9431771278263393e-10,1
956,96600,2.3904255787721163e-10,1
957,96700,1.838826403193575e-10,1
958,96800,1.288376001217575e-10,1
959,96900,7.390707879188833e-11,1
960,97000,1.9090719328321786e-11,1
961,97100,2.879468657704051e-10,1
962,97200,2.330195740018138e-10,1
963,97300,1.782060881270047e-10,1
964,97400,1.2350605482067756e-10,1
965,97500,6.891912221559304e-11,1
966,97600,1.44449398990642e-11,1
967,97700,2.8165428057016556e-10,1
968,97800,2.2707050240095527e-10,1
969,97900,1.7259912517670652e-10,1
970,98000,1.1823980207076235e-10,1
971,98100,6.399218767891714e-11,1
972,98200,9.855938017076975e-12,1
973,98300,2.7543852389770457e-10,1
974,98400,2.2119399083477313e-10,1
975,98500,1.6706047962265616e-10,1
976,98600,1.130376497749463e-10,1
977,98700,5.912516219315812e-11,1
978,98800,5.322679163571423e-12,1
979,98900,2.692981972533274e-10,1
980,99000,2.1538871984751448e-10,1
981,99100,1.6158891042257094e-10,1
982,99200,1.0789843467874187e-10,1
983,99300,5.431695967070548e-11,1
984,99400,8.441538055468025e-13,1
985,99500,2.632319358758728e-10,1
986,99600,2.0965340178287148e-10,1
987,99700,1.5618320641458396e-10,1
988,99800,1.0282102150701291e-10,1
989,99900,4.9566520120990885e-11,1
990,100000,3.105973927900618e-10,1
991,100100,2.572384077313937e-10,1
992,100200,2.039867798317434e-10,1
993,100300,1.5084218541954873e-10,1
994,100400,9.780430212399651e-11,1
995,100500,4.4872808867551164e-11,1
996,100600,3.0435106754178036e-10,1
997,100700,2.5131631253517527e-10,1
998,100800,1.9838762711119717e-10,1
999,100900,1.4556469338207098e-10,1
1000,101000,9.28471947299486e-11,1
1001,101100,4.023481579964064e-11,1
1002,101200,2.9817882087636143e-10,1
1003,101300,2.45464380815122e-10,1
1004,101400,1.9285474578272475e-10,1
1005,101500,1.40349603538206e-10,1
1006,101600,8.794864308246205e-11,1
1007,101700,3.565155464747124e-11,1
1008,101800,2.920793427612678e-10,1
1009,101900,2.396813730007566e-10,1
1010,102000,1.8738696619324325e-10,1
1011,102100,1.3519581561436948e-10,1
1012,102200,8.31076157470764e-11,1
1013,102300,3.1122062280227116e-11,1
1014,102400,2.860513538714873e-10,1
1015,102500,2.3396607855070567e-10,1
1016,102600,1.8198314605817905e-10,1
1017,102700,1.3010225505158837e-10,1
1018,102800,7.832310537139482e-11,1
1019,102900,2.664539803414156e-11,1
1020,103000,2.8009360469413414e-10,1
1021,103100,2.283173151078662e-10,1
1022,103200,1.7664216965667904e-10,1
1023,103300,1.25067872258641e-10,1
1024,103400,7.359412798632389e-11,1
1025,103500,2.2220643061181423e-11,1
1026,103600,2.7420487467042043e-10,1
1027,103700,2.2273392768124614e-10,1
1028,103800,1.7136294707009954e-10,1
1029,103900,1.2009164189284392e-10,1
1030,104000,6.891972233326665e-11,1
1031,104100,1.7846899697618604e-11,1
1032,104200,2.683839713565493e-10,1
1033,104300,2.1721478786140068e-10,1
1034,104400,1.6614441343866483e-10,1
1035,104500,1.1517256216293745e-10,1
1036,104600,6.429894921266966e-11,1
1037,104700,1.3523290860495974e-11,1
1038,104800,2.6262972961969884e-10,1
1039,104900,2.117587930601052e-10,1
1040,105000,1.609855282462716e-10,1
1041,105100,1.1030965415760948e-10,1
1042,105200,5.97308908522812e-11,1
1043,105300,9.24895945772821e-12,1
1044,105400,2.569410108622996e-10,1
1045,105500,2.0636486577340698e-10,1
1046,105600,1.558852746262282e-10,1
1047,105700,1.0550196119430175e-10,1
1048,105800,5.52146503021082e-11,1
1049,105900,5.0230678243287254e-12,1
1050,106000,2.5131670227005486e-10,1
1051,106100,2.0103195287570354e-10,1
1052,106200,1.5084265869653743e-10,1
1053,106300,1.0074854819097456e-10,1
1054,106400,5.074935084723202e-11,1
1055,106500,8.447971750857411e-13,1
1056,106600,2.4575571608706874e-10,1
1057,106700,1.9575902493082392e-10,1
1058,106800,1.458567089107846e-10,1
1059,106900,9.604850106490031e-11,1
1060,107000,4.6334135437883857e-11,1
1061,107100,2.900624790501047e-10,1
1062,107200,2.4025698891280156e-10,1
1063,107300,1.905450755329679e-10,1
1064,107400,1.4092647543751354e-10,1
1065,107500,9.140092614152089e-11,1
1066,107600,4.196816614361686e-11,1
1067,107700,2.8434236971095547e-10,1
1068,107800,2.348194810233842e-10,1
1069,107900,1.853891206621526e-10,1
1070,108000,1.36051029552823e-10,1
1071,108100,8.68049495888744e-11,1
1072,108200,3.7650623623113596e-11,1
1073,108300,2.786856507861267e-10,1
1074,108400,2.2944217572199447e-10,1
1075,108500,1.8029019807171674e-10,1
1076,108600,1.3122946306374887e-10,1
1077,108700,8.22597168715334e-11,1
1078,108800,3.3380706609122386e-11,1
1079,108900,2.7309127434580966e-10,1
1080,109000,2.241240786960541e-10,1
1081,109100,1.7524736668059928e-10,1
1082,109200,1.2646088773524817e-10,1
1083,109300,7.776439222088094e-11,1
1084,109400,2.915763141600241e-11,1
1085,109500,2.675582154326807e-10,1
1086,109600,2.188642174133028e-10,1
1087,109700,1.7025970600329136e-10,1
1088,109800,1.2174443475366646e-10,1
1089,109900,7.33181581203726e-11,1
1090,110000,2.4980631456976543e-11,1
1091,110100,2.6208547143426196e-10,1
1092,110200,2.136616405223934e-10,1
1093,110300,1.6532631558321345e-10,1
1094,110400,1.1707925419333203e-10,1
1095,110500,6.892021481233396e-11,1
1096,110600,2.084895678343994e-11,1
1097,110700,2.5667206147652523e-10,1
1098,110800,2.0851541728327199e-10,1
1099,110900,1.6044631445477612e-10,1
1100,111000,1.1246451450605029e-10,1
1101,111100,6.456977981834652e-11,1
1102,111200,1.676187363291281e-11,1
1103,111300,2.5131702584252724e-10,1
1104,111400,2.0342463700892346e-10,1
1105,111500,1.5561884061578042e-10,1
1106,111600,1.0789940203166109e-10,1
1107,111700,6.026608747280044e-11,1
1108,111800,1.2718663996991987e-11,1
1109,111900,2.4601942540046043e-10,1
1110,112000,1.9838840853124637e-10,1
1111,112100,1.508430505229347e-10,1
1112,112200,1.0338312051506318e-10,1
1113,112300,5.600838847676938e-11,1
1114,112400,8.718625200048073e-12,1
1115,112500,2.407783410546798e-10,1
1116,112600,1.934058596771387e-10,1
1117,112700,1.461181185973836e-10,1
1118,112800,9.891489064404846e-11,1
1119,112900,5.179594946002933e-11,1
1120,113000,4.7610694928643944e-12,1
1121,113100,2.3559287321942254e-10,1
1122,113200,1.88476136771043e-10,1
1123,113300,1.4144323675124725e-10,1
1124,113400,9.449394960252636e-11,1
1125,113500,4.762805256224884e-11,1
1126,113600,8.453236569143748e-13,1
1127,113700,2.3046214129574937e-10,1
1128,113800,1.8359840413904875e-10,1
1129,113900,1.3681761392685015e-10,1
1130,114000,9.011955063634383e-11,1
1131,114100,4.350399502512631e-11,1
1132,114200,2.7208101158063483e-10,1
1133,114300,2.2538528318127948e-10,1
1134,114400,1.7877184364489118e-10,1
1135,114500,1.322404756482569e-10,1
1136,114600,8.579096263056824e-11,1
1137,114700,3.942308879515552e-11,1
1138,114800,2.6680867917389394e-10,1
1139,114900,2.2036145478203162e-10,1
1140,115000,1.7399565422724286e-10,1
1141,115100,1.2771106359122493e-10,1
1142,115200,8.150746970508036e-11,1
1143,115300,3.538466014316814e-11,1
1144,115400,2.6159118001129516e-10,1
1145,115500,2.1538982954464629e-10,1
1146,115600,1.6926905145657198e-10,1
1147,115700,1.2322863516433374e-10,1
1148,115800,7.726837081625026e-11,1
1149,115900,3.138804929349721e-11,1
1150,116000,2.5642766310999017e-10,1
1151,116100,2.1046959800735946e-10,1
1152,116200,1.6459126711067515e-10,1
1153,116300,1.1879246310096736e-10,1
1154,116400,7.307297938019513e-11,1
1155,116500,2.7432610062493822e-11,1
1156,116600,2.5131729500417107e-10,1
1157,116700,2.0559996735629433e-10,1
1158,116800,1.5996154875055742e-10,1
1159,116900,1.1440183506881373e-10,1
1160,117000,6.892062289421916e-11,1
1161,117100,2.3517709513091593e-11,1
1162,117200,2.4625925929734894e-10,1
1163,117300,2.0078016100035562e-10,1
1164,117400,1.5537915932478106e-10,1
1165,117500,1.1005605328571772e-10,1
1166,117600,6.481064258525089e-11,1
1167,117700,1.9642727614344692e-11,1
1168,117800,2.412527562289811e-10,1
1169,117900,1.9600941815976977e-10,1
1170,118000,1.5084337677263723e-10,1
1171,118100,1.0575443415211652e-10,1
1172,118200,6.07423930564689e-11,1
1173,118300,1.5807056916863772e-11,1
1174,118400,2.3629700225287456e-10,1
1175,118500,1.912869934657264e-10,1
1176,118600,1.4635349364834823e-10,1
1177,118700,1.0149630789253056e-10,1
1178,118800,5.671524194951411e-11,1
1179,118900,1.2010102231925368e-11,1
1180,119000,2.3139122962632557e-10,1
1181,119100,1.8661215657010642e-10,1
1182,119200,1.419088167504755e-10,1
1183,119300,9.728101820586428e-11,1
1184,119400,5.2728569621569364e-11,1
1185,119500,8.251280329033412e-12,1
1186,119600,2.265346860156892e-10,1
1187,119700,1.8198419177100406e-10,1
1188,119800,1.375086667678633e-10,1
1189,119900,9.310792193024903e-11,1
1190,120000,4.878176882006573e-11,1
1191,120100,4.530019629823969e-12,1
1192,120200,2.2172663411172325e-10,1
1193,120300,1.7740239764741892e-10,1
1194,120400,1.3315237793082657e-10,1
1195,120500,8.897638871586938e-11,1
1196,120600,4.487424438174487e-11,1
1197,120700,8.457599257206235e-13,1
1198,120800,2.1696635125443636e-10,1
1199,120900,1.7286608670287046e-10,1
1200,121000,1.288392976773566e-10,1
1201,121100,8.48858007062166e-11,1
1202,121200,4.100541292810935e-11,1
1203,121300,2.5620459982796957e-10,1
1204,121400,2.1225312907365119e-10,1
1205,121500,1.683745850241539e-10,1
1206,121600,1.245687863265718e-10,1
1207,121700,8.083555222945467e-11,1
1208,121800,3.7174702578387884e-11,1
1209,121900,2.5131751900812714e-10,1
1210,122000,2.0758627313497172e-10,1
1211,122100,1.6392723194496393e-10,1
1212,122200,1.2034021676308618e-10,1
1213,122300,7.682504950335427e-11,1
1214,122400,3.338155266511897e-11,1
1215,122500,2.4647831880923217e-10,1
1216,122600,2.0296510260066542e-10,1
1217,122700,1.5952337972389954e-10,1
1218,122800,1.1615297412871629e-10,1
1219,122900,7.285371034118104e-11,1
1220,123000,2.962541346317804e-11,1
1221,123100,2.4168629900616574e-10,1
1222,123200,1.983889498985147e-10,1
1223,123300,1.5516239322993255e-10,1
1224,123400,1.1200645552447283e-10,1
1225,123500,6.892096387064738e-11,1
1226,123600,2.590574592162959e-11,1
1227,123700,2.3694077296513693e-10,1
1228,123800,1.938571603984329e-10,1
1229,123900,1.5084364963515345e-10,1
1230,124000,1.0790006972244546e-10,1
1231,124100,6.502625026161804e-11,1
1232,124200,2.2222021407753412e-11,1
1233,124300,2.322410673081092e-10,1
1234,124400,1.8936909210219168e-10,1
1235,124500,1.465665381207637e-10,1
1236,124600,1.0383323688413388e-10,1
1237,124700,6.116902045980178e-11,1
1238,124800,1.857372145656426e-11,1
1239,124900,2.2758652160117728e-10,1
1240,125000,1.8492411534020056e-10,1
1241,125100,1.4233045958658332e-10,1
1242,125200,9.98053882881138e-11,1
1243,125300,5.734873592932815e-11,1
1244,125400,1.496033752570425e-11,1
1245,125500,2.2297648804018397e-10,1
1246,125600,1.805216124751655e-10,1
1247,125700,1.381348263731744e-10,1
1248,125800,9.581596606367199e-11,1
1249,125900,5.35648684008634e-11,1
1250,126000,1.1381370760995408e-11,1
1251,126100,2.18410331153251e-10,1
1252,126200,1.7616097761844541e-10,1
1253,126300,1.3397906199004072e-10,1
1254,126400,9.186442293266023e-11,1
1255,126500,4.9816899628122004e-11,1
1256,126600,7.836331766822876e-12,1
1257,126700,2.1388742750632978e-10,1
1258,126800,1.7184161634964932e-10,1
1259,126900,1.2986260084976224e-10,1
1260,127000,8.795022196341432e-11,1
1261,127100,4.610432115245602e-11,1
1262,127200,4.32474038124942e-12,1
1263,127300,2.094071654212678e-10,1
1264,127400,1.6756294544892612e-10,1
1265,127500,1.2578488801320783e-10,1
1266,127600,8.407283632095612e-11,1
1267,127700,4.242663407229341e-11,1
1268,127800,8.461254616027973e-13,1
1269,127900,2.049689447000123e-10,1
1270,128000,1.6332439263147897e-10,1
1271,128100,1.2174537894011587e-10,1
1272,128200,8.023174903715941e-11,1
1273,128300,3.878334882022222e-11,1
1274,128400,2.420840323210861e-10,1
1275,128500,2.0057217635480915e-10,1
1276,128600,1.5912539629709182e-10,1
1277,128700,1.1774353924492495e-10,1
1278,128800,7.642645277623746e-11,1
1279,128900,3.517398494398882e-11,1
1280,129000,2.3753162645355864e-10,1
1281,129100,1.962162823499806e-10,1
1282,129200,1.5496540527565097e-10,1
1283,129300,1.1377884446344591e-10,1
1284,129400,7.265644961428961e-11,1
1285,129500,3.159807089761401e-11,1
1286,129600,2.3302137875622273e-10,1
1287,129700,1.919006953457045e-10,1
1288,129800,1.5084387859235473e-10,1
1289,129900,1.0985077982141475e-10,1
1290,130000,6.892125081979453e-11,1
1291,130100,2.8055143833718582e-11,1
1292,130200,2.2855270631404452e-10,1
1293,130300,1.8762485845625514e-10,1
1294,130400,1.4676028522857595e-10,1
1295,130500,1.0595884001341486e-10,1
1296,130600,6.522037664413199e-11,1
1297,130700,2.4544749406098627e-11,1
1298,130800,2.241250369103134e-10,1
1299,130900,1.833882250047504e-10,1
1300,131000,1.4271410389664601e-10,1
1301,131100,1.021025289867138e-10,1
1302,131200,6.155335611669829e-11,1
1303,131300,2.1066441573227193e-11,1
1304,131400,2.1973780878011852e-10,1
1305,131500,1.7919025829359236e-10,1
1306,131600,1.387048228163188e-10,1
1307,131700,9.828135972604634e-11,1
1308,131800,5.791972684121195e-11,1
1309,131900,1.7619782410469512e-11,1
1310,132000,2.15390470374442e-10,1
1311,132100,1.7503043137943363e-10,1
1312,132200,1.3473193949845909e-10,1
1313,132300,9.449485405636176e-11,1
1314,132400,5.43190348063678e-11,1
1315,132500,1.420434192845694e-11,1
1316,132600,2.1108248012952818e-10,1
1317,132700,1.709082268477057e-10,1
1318,132800,1.3079496053785495e-10,1
1319,132900,9.074254243558774e-11,1
1320,133000,5.0750834195013687e-11,1
1321,133100,1.0819697889317115e-11,1
1322,133200,2.0681330623763383e-10,1
1323,133300,1.668231366019582e-10,1
1324,133400,1.268934014077971e-10,1
1325,133500,8.702396376496206e-11,1
1326,133600,4.721468719637682e-11,1
1327,133700,7.465435636520206e-12,1
1328,133800,2.0258242643578465e-10,1
1329,133900,1.6277466165397258e-10,1
1330,134000,1.2302678625861407e-10,1
1331,134100,8.333866519903658e-11,1
1332,134200,4.371016383454891e-11,1
1333,134300,4.141147925484143e-12,1
1334,134400,1.9838932778520536e-10,1
1335,134500,1.5876231192163246e-10,1
1336,134600,1.1919464772745802e-10,1
1337,134700,7.968620196289123e-11,1
1338,134800,4.0236841786657416e-11,1
1339,134900,8.464347545090584e-13,1
1340,135000,1.942335064683444e-10,1
1341,135100,1.5478560602797212e-10,1
1342,135200,1.1539652674889687e-10,1
1343,135300,7.606613717001624e-11,1
1344,135400,3.679430621751334e-11,1
1345,135500,2.2944329190216144e-10,1
1346,135600,1.901144675870261e-10,1
1347,135700,1.5084407111185568e-10,1
1348,135800,1.1163197237262523e-10,1
1349,135900,7.2478041651299e-11,1
1350,136000,3.338214961440003e-11,1
1351,136100,2.2518411693280588e-10,1
1352,136200,1.8603172496182614e-10,1
1353,136300,1.469372426394672e-10,1
1354,136400,1.0790054158083344e-10,1
1355,136500,6.89214937843444e-11,1
1356,136600,2.999997162315036e-11,1
1357,136700,2.2096233599227673e-10,1
1358,136800,1.819848009480477e-10,1
1359,136900,1.4306466422180403e-10,1
1360,137000,1.0420179912166338e-10,1
1361,137100,6.539607932831934e-11,1
1362,137200,2.6647378893672843e-11,1
1363,137300,2.1677745877792658e-10,1
1364,137400,1.7797322624218672e-10,1
1365,137500,1.3922588743694862e-10,1
1366,137600,1.0053531733273082e-10,1
1367,137700,6.190139126412166e-11,1
1368,137800,2.3323984930464254e-11,1
1369,137900,2.1262900351845907e-10,1
1370,138000,1.7399653970464988e-10,1
1371,138100,1.3542047165797488e-10,1
1372,138200,9.690067598041656e-11,1
1373,138300,5.843702963369764e-11,1
1374,138400,2.0029409938966824e-11,1
1375,138500,2.0851649679613434e-10,1
1376,138600,1.7005428818200844e-10,1
1377,138700,1.316479838813292e-10,1
1378,138800,9.329746209926086e-11,1
1379,138900,5.5002601394503236e-11,1
1380,139000,1.6763280680971236e-11,1
1381,139100,2.044394733595943e-10,1
1382,139200,1.661460263358441e-10,1
1383,139300,1.2790799856562276e-10,1
1384,139400,8.972526983158041e-11,1
1385,139500,5.1597720263819676e-11,1
1386,139600,1.3525230339620152e-11,1
1387,139700,2.003974759524423e-10,1
1388,139800,1.6227131647207377e-10,1
1389,139900,1.2420009747059767e-10,1
1390,140000,8.618370028201596e-11,1
1391,140100,4.822200657890936e-11,1
1392,140200,1.0314898374142025e-11,1
1393,140300,1.9639005514224406e-10,1
1394,140400,1.5842972838053238e-10,1
1395,140500,1.2052386950217746e-10,1
1396,140600,8.267236136212094e-11,1
1397,140700,4.4875087150989496e-11,1
1398,140800,7.131930393893283e-12,1
1399,140900,1.9241676915005574e-10,1
1400,141000,1.546208391747397e-10,1
1401,141100,1.1687891055665672e-10,1
1402,141200,7.919086764961006e-11,1
1403,141300,4.1556595134514155e-11,1
1404,141400,3.975978022054757e-12,1
1405,141500,1.8847718369486722e-10,1
1406,141600,1.5084423313671708e-10,1
1407,141700,1.1326482337939693e-10,1
1408,141800,7.573884024634052e-11,1
1409,141900,3.8266169886340466e-11,1
1410,142000,8.46698768606277e-13,1
1411,142100,1.8457087182859132e-10,1
1412,142200,1.4709950156667704e-10,1
1413,142300,1.096812174137406e-10,1
1414,142400,7.231590664178945e-11,1
1415,142500,3.5003456838954585e-11,1
1416,142600,2.180613337480798e-10,1
1417,142700,1.8069741378568934e-10,1
1418,142800,1.433862426318017e-10,1
1419,142900,1.0612770866417464e-10,1
1420,143000,6.892170057621424e-11,1
1421,143100,3.1768107372134305e-11,1
1422,143200,2.1406103658667385e-10,1
1423,143300,1.7685639683276327e-10,1
1424,143400,1.397040612291161e-10,1
1425,143500,1.0260391955912691e-10,1
1426,143600,6.555586191286396e-11,1
1427,143700,2.8559778688774646e-11,1
1428,143800,2.1009412649007743e-10,1
1429,143900,1.7304741511822776e-10,1
1430,144000,1.3605256883874808e-10,1
1431,144100,9.910947881351699e-11,1
1432,144200,6.22180365096423e-11,1
1433,144300,2.5378133694727653e-11,1
1434,144400,2.0616018721823509e-10,1
1435,144500,1.6927006953586803e-10,1
1436,144600,1.3243138339195103e-10,1
1437,144700,9.564402130483952e-11,1
1438,144800,5.890787609489439e-11,1
1439,144900,2.2222840877971473e-11,1
1440,145000,2.0225880942244206e-10,1
1441,145100,1.6552396757894051e-10,1
1442,145200,1.2884012913323774e-10,1
1443,145300,9.220718793951038e-11,1
1444,145400,5.5625038147171856e-11,1
1445,145500,1.9093574196242794e-11,1
1446,145600,1.9838959050061473e-10,1
1447,145700,1.6180872320792053e-10,1
1448,145800,1.2527843649679845e-10,1
1449,145900,8.879862553252533e-11,1
1450,146000,5.2369185773466377e-11,1
1451,146100,1.5990012963796846e-11,1
1452,146200,1.9455213446065403e-10,1
1453,146300,1.5812395671695952e-10,1
1454,146400,1.2174594197334376e-10,1
1455,146500,8.541798668643201e-11,1
1456,146600,4.913998760028457e-11,1
1457,146700,1.291184174274142e-11,1
1458,146800,1.9074605178800065e-10,1
1459,146900,1.5446929460540522e-10,1
1460,147000,1.182422879900722e-10,1
1461,147100,8.20649296697387e-11,1
1462,147200,4.593711765491028e-11,1
1463,147300,9.858750232610046e-12,1
1464,147400,1.869709593093371e-10,1
1465,147500,1.5084436944892969e-10,1
1466,147600,1.1476712278910117e-10,1
1467,147700,7.873911830799095e-11,1
1468,147800,4.276025525931535e-11,1
1469,147900,6.8304331723005714e-12,1
1470,148000,1.8322648006406796e-10,1
1471,148100,1.4724881977907244e-10,1
1472,148200,1.1132010030974143e-10,1
1473,148300,7.544022186520146e-11,1
1474,148400,3.960908492309413e-11,1
1475,148500,3.826590232133545e-12,1
1476,148600,1.7951224318409563e-10,1
1477,148700,1.436822899621857e-10,1
1478,148800,1.0790088007448154e-10,1
1479,148900,7.216791493775811e-11,1
1480,149000,3.6483296236408066e-11,1
1481,149100,8.46925918102254e-13,1
1482,149200,1.7582788376437563e-10,1
1483,149300,1.4014443008217582e-10,1
1484,149400,1.0450912707428095e-10,1
1485,149500,6.892187734738977e-11,1
1486,149600,3.33825837706826e-11,1
1487,149700,2.0775904891539238e-10,1
1488,149800,1.7217304275034977e-10,1
1489,149900,1.3663489582606135e-10,1
1490,150000,1.0114451166176487e-10,1
1491,150100,6.570179403331332e-11,1
1492,150200,3.03066469782407e-11,1
1493,150300,2.0398886009616745e-10,1
1494,150400,1.6854736681610414e-10,1
1495,150500,1.3315334837311077e-10,1
1496,150600,9.780670944354684e-11,1
1497,150700,6.250735495627721e-11,1
1498,150800,2.7255190095191894e-11,1
1499,150900,2.0024865726535502e-10,1
1500,151000,1.649505082505739e-10,1
1501,151100,1.2969945428326046e-10,1
1502,151200,9.449540117597029e-11,1
1503,151300,5.933825499308262e-11,1
1504,151400,2.4227922046630765e-11,1
1505,151500,1.9653808410474126e-10,1
1506,151600,1.613821248505996e-10,1
1507,151700,1.262728853932133e-10,1
1508,151800,9.121027266415062e-11,1
1509,151900,5.6194193842837254e-11,1
1510,152000,2.1224556354906442e-11,1
1511,152100,1.9285678991926132e-10,1
1512,152200,1.578418798098272e-10,1
1513,152300,1.2287331871164527e-10,1
1514,152400,8.795101466009779e-11,1
1515,152500,5.3074875931242745e-11,1
1516,152600,1.8244811046760677e-11,1
1517,152700,1.8920442952650986e-10,1
1518,152800,1.5432944161110246e-10,1
1519,152900,1.195004363185309e-10,1
1520,153000,8.471732276818366e-11,1
1521,153100,4.998001031877991e-11,1
1522,153200,1.5288408567582315e-11,1
1523,153300,1.8558066314965832e-10,1
1524,153400,1.5084448392548183e-10,1
1525,153500,1.1615392526357313e-10,1
1526,153600,8.150889734953312e-11,1
1527,153700,4.690931060698877e-11,1
1528,153800,1.2355075694385937e-11,1
1529,153900,1.8198515630963666e-10,1
1530,154000,1.4738668551113425e-10,1
1531,154100,1.1283347747107919e-10,1
1532,154200,7.832544342946946e-11,1
1533,154300,4.38624948558234e-11,1
1534,154400,9.444543451638987e-12,1
1535,154500,1.7841757972467954e-10,1
1536,154600,1.4395573011140553e-10,1
1537,154700,1.0953878964780961e-10,1
1538,154800,7.516667060790785e-11,1
1539,154900,4.083928549166757e-11,1
1540,155000,6.5565470298379725e-12,1
1541,155100,1.7487760920897568e-10,1
1542,155200,1.4055130636403266e-10,1
1543,155300,1.062695631865812e-10,1
1544,155400,7.203229296864759e-11,1
1545,155500,3.78394092270758e-11,1
1546,155600,3.690825702799232e-12,1
1547,155700,1.7136492557525374e-10,1
1548,155800,1.371731077013261e-10,1
1549,155900,1.0302550407611255e-10,1
1550,156000,6.892202899551518e-11,1
1551,156100,3.48625969744462e-11,1
1552,156200,8.471227516012823e-13,1
1553,156300,1.6787921453569014e-10,1
1554,156400,1.338208322613549e-10,1
1555,156500,9.980632281761553e-11,1
1556,156600,6.583560148726969e-11,1
1557,156700,3.190858377108849e-11,1
1558,156800,1.9838976974172486e-10,1
1559,156900,1.644201666136855e-10,1
1560,157000,1.3049418279722755e-10,1
1561,157100,2.5589254433351275e-13,1
1562,157200,1.1757690905741633e-12,1
1563,157300,2.4032873294946862e-12,1
1564,157400,7.781621027661508e-12,1
1565,157500,6.658929582991729e-13,1
1566,157600,7.979578755263216e-12,1
1567,157700,6.383831987256812e-12,1
1568,157800,8.255175897301194e-12,1
1569,157900,1.0718384079456657e-11,1
1570,158000,1.5787539489083988e-11,1
1571,158100,1.3840971098541124e-12,1
1572,158200,1.869086419208809e-11,1
1573,158300,1.7508240812443432e-11,1
1574,158400,6.334030672156504e-12,1
1575,158500,1.490688885326983e-11,1
1576,158600,1.687102168343513e-11,1
1577,158700,6.0185479034165565e-12,1
1578,158800,1.05522797153243e-12,1
1579,158900,2.0018063617394435e-11,1
1580,159000,1.9009911891135895e-11,1
1581,159100,1.027122001276601e-11,1
1582,159200,5.689008521263285e-12,1
1583,159300,1.6798905948847847e-11,1
1584,159400,2.1262674866819067e-11,1
1585,159500,2.7904161802979618e-11,1
1586,159600,1.0454195283319719e-11,1
1587,159700,1.0854008615273246e-11,1
1588,159800,1.1524242164664139e-12,1
1589,159900,2.422572654453961e-11,1
1590,160000,1.3145304418413793e-11,1
1591,160100,9.900373179094026e-12,1
1592,160200,2.020714285208002e-11,1
1593,160300,1.0546787941833054e-11,1
1594,160400,2.436371211858915e-11,1
1595,160500,2.6809945742984554e-11,1
1596,160600,2.1509609679586684e-11,1
1597,160700,1.2023047799428495e-11,1
1598,160800,1.8471111542385062e-12,1
1599,160900,3.672695311704806e-11,1
1600,161000,3.591391209532495e-11,1
1601,161100,1.2064968207555682e-12,1
1602,161200,2.1984341354838297e-11,1
1603,161300,1.4342011506787064e-11,1
1604,161400,2.4738835856995717e-11,1
1605,161500,1.1049583942349966e-11,1
1606,161600,2.0604306509847178e-11,1
1607,161700,1.0271683494979138e-11,1
1608,161800,2.822580342281337e-11,1
1609,161900,3.035741158009227e-11,1
1610,162000,1.8214273736400764e-11,1
1611,162100,4.1199237889807584e-11,1
1612,162200,5.4997651378775346e-12,1
1613,162300,8.766636279660208e-12,1
1614,162400,4.584799767802801e-12,1
1615,162500,4.3924172763479e-11,1
1616,162600,2.9549438291197874e-11,1
1617,162700,1.1987614373323097e-11,1
1618,162800,4.334221062761904e-11,1
1619,162900,2.393344562783832e-11,1
1620,163000,5.4368775340443346e-12,1
1621,163100,4.104789565915259e-11,1
1622,163200,2.872849149547426e-11,1
1623,163300,2.1260783910253288e-11,1
1624,163400,1.992445264829251e-11,1
1625,163500,2.598185631231744e-11,1
1626,163600,4.067816302206763e-11,1
1627,163700,1.1205060535814782e-11,1
1628,163800,4.649978458341901e-11,1
1629,163900,3.934318338175905e-11,1
1630,164000,4.49622499115044e-11,1
1631,164100,9.122958440301551e-12,1
1632,164200,4.3466282647179157e-11,1
1633,164300,3.79909679664819e-11,1
1634,164400,4.924215817911367e-11,1
1635,164500,2.1618812190080487e-11,1
1636,164600,1.2308927021307998e-11,1
1637,164700,2.24136134339369e-11,1
1638,164800,5.30181077416193e-11,1
1639,164900,4.720878623976693e-11,1
1640,165000,5.118209525399725e-12,1
1641,165100,4.4078485050104503e-11,1
1642,165200,4.824144550539307e-11,1
1643,165300,1.7733101271557475e-11,1
1644,165400,1.2176579813815429e-11,1
1645,165500,3.258398755494241e-11,1
1646,165600,1.9874932374726232e-11,1
1647,165700,3.453675209238997e-11,1
1648,165800,1.689737874743478e-11,1
1649,165900,2.8009232377571972e-11,1
1650,166000,7.619041519571438e-12,1
1651,166100,1.7334108391676776e-11,1
1652,166200,5.8096678576044404e-11,1
1653,166300,6.759690236954088e-12,1
1654,166400,4.954677892034581e-11,1
1655,166500,4.507723029016473e-13,1
1656,166600,4.730643603252314e-11,1
1657,166700,2.4895490346464776e-12,1
1658,166800,5.5417035483731954e-11,1
1659,166900,1.687658758880524e-11,1
1660,167000,1.395856566467784e-11,1
1661,167100,4.753185282963982e-11,1
1662,167200,5.406679312734593e-11,1
1663,167300,3.366004494369546e-11,1
1664,167400,5.129365689490812e-11,1
1665,167500,4.267419980007877e-11,1
1666,167600,7.895864315647379e-12,1
1667,167700,1.2670324897275206e-11,1
1668,167800,5.781344620993333e-11,1
1669,167900,1.1944921247034429e-11,1
1670,168000,7.102437012130227e-12,1
1671,168100,4.4082516996747646e-11,1
1672,168200,5.687608527488863e-11,1
1673,168300,4.55688954301344e-11,1
1674,168400,1.0247091479306608e-11,1
1675,168500,1.8478185175587483e-11,1
1676,168600,3.3199337064989776e-12,1
1677,168700,3.278425078604863e-11,1
1678,168800,3.9470464793582943e-11,1
1679,168900,2.3459225460269802e-11,1
1680,169000,5.341792594850285e-11,1
1681,169100,6.127492258223979e-11,1
1682,169200,4.710829748631779e-11,1
1683,169300,1.0996437121016245e-11,1
1684,169400,2.245974606940096e-11,1
1685,169500,1.255658699075301e-11,1
1686,169600,5.1221466639128963e-11,1
1687,169700,6.908535946023649e-11,1
1688,169800,6.622122192949791e-11,1
1689,169900,4.2702267926630375e-11,1
1690,170000,6.927687657166028e-11,1
1691,170100,4.8705677741630465e-12,1
1692,170200,6.217941879812311e-11,1
1693,170300,2.8648879452991518e-11,1
1694,170400,4.66931485367348e-11,1
1695,170500,4.5306042492363064e-11,1
1696,170600,2.4555877135221026e-11,1
1697,170700,5.655827047160571e-11,1
1698,170800,6.971630886616127e-11,1
1699,170900,6.409577085994421e-11,1
1700,171000,3.976262684585763e-11,1
1701,171100,6.958297129894439e-11,1
1702,171200,8.209219176922603e-12,1
1703,171300,1.4904106022484191e-12,1
1704,171400,5.004126577455496e-11,1
1705,171500,7.405186738931322e-12,1
1706,171600,2.052667405083794e-11,1
1707,171700,1.6115818096568992e-11,1
1708,171800,6.830097472770052e-11,1
1709,171900,2.918597196929184e-11,1
1710,172000,4.714000141161625e-11,1
1711,172100,4.815479548252929e-11,1
1712,172200,3.2289302478642733e-11,1
1713,172300,7.453718937371419e-11,1
1714,172400,2.5259135069118708e-11,1
1715,172500,3.455131051661333e-11,1
1716,172600,2.753577023098207e-11,1
1717,172700,4.26927336011257e-12,1
1718,172800,4.05817816515808e-11,1
1719,172900,6.108601992861172e-11,1
1720,173000,6.583633942805125e-11,1
1721,173100,5.488720070729955e-11,1
1722,173200,2.829317094404506e-11,1
1723,173300,6.269156081150862e-11,1
1724,173400,5.131259807488313e-12,1
1725,173500,8.989089249542416e-12,1
1726,173600,7.479011042187904e-11,1
1727,173700,4.863171573786001e-11,1
1728,173800,7.465077795335456e-12,1
1729,173900,2.8862169399340204e-11,1
1730,174000,3.566179568320316e-11,1
1731,174100,2.791408888331951e-11,1
1732,174200,5.669262163411678e-12,1
1733,174300,4.7100543146680566e-11,1
1734,174400,7.443249885722323e-11,1
1735,174500,9.294603956683669e-12,1
1736,174600,8.425236748273358e-12,1
1737,174700,7.231201587545592e-11,1
1738,174800,4.3726625551927556e-11,1
1739,174900,1.2822338203764797e-12,1
1740,175000,2.4169163289824555e-11,1
1741,175100,3.357778007503035e-11,1
1742,175200,2.955403379394404e-11,1
1743,175300,1.2143933078230594e-11,1
1744,175400,6.109691725770113e-11,1
1745,175500,1.7190869803459226e-11,1
1746,175600,4.001498170457778e-11,1
1747,175700,4.990974664129392e-11,1
1748,175800,4.691908278790333e-11,1
1749,175900,3.108695756750336e-11,1
1750,176000,2.4573859532676255e-12,1
1751,176100,4.1726539270674686e-11,1
1752,176200,6.855072718713105e-11,1
1753,176300,2.0567084803412356e-12,1
1754,176400,3.9862341697680185e-12,1
1755,176500,7.477239038507163e-11,1
1756,176600,5.2235814137349017e-11,1
1757,176700,1.746402143287796e-11,1
1758,176800,5.205811503616657e-11,1
1759,176900,7.47539898259386e-11,1
1760,177000,3.780913403732741e-12,1
1761,177100,2.6754520179121796e-12,1
1762,177200,7.18518020025992e-11,1
1763,177300,4.735446440484577e-11,1
1764,177400,1.1158896784382747e-11,1
1765,177500,4.5731900414485e-11,1
1766,177600,6.892876587481681e-11,1
1767,177700,8.078751343446218e-11,1
1768,177800,8.134618943353152e-11,1
1769,177900,7.064286504226506e-11,1
1770,178000,4.8715635024395374e-11,1
1771,178100,1.560261650841851e-11,1
1772,178200,5.459895572726567e-11,1
1773,178300,8.271728141068688e-11,1
1774,178400,1.650623708316876e-11,1
1775,178500,2.2862726542911516e-11,1
1776,178600,1.8450339635817247e-11,1
1777,178700,3.30526890074397e-12,1
1778,178800,6.140417369008877e-11,1
1779,178900,2.5013950482717798e-11,1
1780,179000,6.216173388682246e-11,1
1781,179100,4.668662426304267e-12,1
1782,179200,2.1005068734865052e-11,1
1783,179300,2.7042586851312597e-11,1
1784,179400,2.2815547180700303e-11,1
1785,179500,8.358291672843207e-12,1
1786,179600,6.851833909925745e-11,1
1787,179700,3.3809891589306564e-11,1
1788,179800,7.399838638259164e-11,1
1789,179900,1.917368622381845e-11,1
1790,180000,3.952309148689424e-11,1
1791,180100,5.005440401235566e-11,1
1792,180200,5.080014458110232e-11,1
1793,180300,4.179284061590589e-11,1
1794,180400,2.3065025304645267e-11,1
1795,180500,8.039431932610652e-11,1
1796,180600,4.242355513376569e-11,1
1797,180700,8.077460749298189e-11,1
1798,180800,2.368864004586187e-11,1
1799,180900,4.31868057887312e-11,1
1800,181000,5.335454335657691e-11,1
1801,181100,5.422260803062512e-11,1
1802,181200,4.582175699851094e-11,1
1803,181300,2.8182748580836655e-11,1
1804,181400,1.3363414761315207e-12,1
1805,181500,5.2035612116055025e-11,1
1806,181600,6.9611669388494036e-12,1
1807,181700,3.9681746468074844e-11,1
1808,181800,6.350406419855339e-11,1
1809,181900,7.845715127615866e-11,1
1810,182000,8.4570037692831e-11,1
1811,182100,8.18717516075887e-11,1
1812,182200,7.039131867091076e-11,1
1813,182300,5.015776135594292e-11,1
1814,182400,2.1200098290774177e-11,1
1815,182500,7.118941464057223e-11,1
1816,182600,2.4959470645857386e-11,1
1817,182700,5.791131829528414e-11,1
1818,182800,8.243024179805417e-11,1
1819,182900,1.0548847903906177e-11,1
1820,183000,1.8197118654264854e-11,1
1821,183100,1.7495039441115394e-11,1
1822,183200,8.469944711452099e-12,1
1823,183300,7.948810883908723e-11,1
1824,183400,5.398367516354514e-11,1
1825,183500,2.023765543570028e-11,1
1826,183600,6.686906239761657e-11,1
1827,183700,1.6804908124947017e-11,1
1828,183800,4.7338192484398464e-11,1
1829,183900,6.99029249844769e-11,1
1830,184000,8.452481470284988e-11,1
1831,184100,2.2264777753665112e-12,1
1832,184200,9.589894157465005e-13,1
1833,184300,8.099039583562777e-11,1
1834,184400,6.409783881521964e-11,1
1835,184500,3.939085515674034e-11,1
1836,184600,6.8950986947414905e-12,1
1837,184700,5.6116721121679215e-11,1
1838,184800,8.198093580573049e-12,1
1839,184900,4.220293005079502e-11,1
1840,185000,6.867484590626243e-11,1
1841,185100,8.76379555129246e-11,1
1842,185200,9.25068507931987e-12,1
1843,185300,1.319284120333418e-11,1
1844,185400,9.698953414529419e-12,1
1845,185500,8.888424989186554e-11,1
1846,185600,7.066466869923349e-11,1
1847,185700,4.508073628512695e-11,1
1848,185800,1.2156485894094624e-11,1
1849,185900,6.230141628288545e-11,1
1850,186000,1.4840864546088338e-11,1
1851,186100,5.0641543069467964e-11,1
1852,186200,7.934054611082511e-11,1
1853,186300,1.0287326639104663e-11,1
1854,186400,2.477978752939665e-11,1
1855,186500,3.223867697344574e-11,1
1856,186600,3.268651745949321e-11,1
1857,186700,2.6145818064655058e-11,1
1858,186800,1.2639074087746681e-11,1
1859,186900,8.328020050161867e-11,1
1860,187000,5.59769243692817e-11,1
1861,187100,2.177455015152756e-11,1
1862,187200,7.199049246173117e-11,1
1863,187300,2.412399767325742e-11,1
1864,187400,6.085383745058645e-11,1
1865,187500,9.090609791165033e-11,1
1866,187600,2.274078815169677e-11,1
1867,187700,3.943546396674171e-11,1
1868,187800,4.9516099975349034e-11,1
1869,187900,5.300370263357902e-11,1
1870,188000,4.991926354123623e-11,1
1871,188100,4.0283759123494176e-11,1
1872,188200,2.4118150314973444e-11,1
1873,188300,1.4433822559504257e-12,1
1874,188400,6.435386622223324e-11,1
1875,188500,2.8785677749006446e-11,1
1876,188600,7.896857846770872e-11,1
1877,188700,3.058885871910737e-11,1
1878,188800,6.812433024484369e-11,1
1879,188900,7.0148403555602994e-12,1
1880,189000,3.198291244890752e-11,1
1881,189100,5.0727391473903045e-11,1
1882,189200,6.326782800299064e-11,1
1883,189300,6.962375693475566e-11,1
1884,189400,6.981469723456905e-11,1
1885,189500,6.38601516624228e-11,1
1886,189600,5.17796065145907e-11,1
1887,189700,3.35925313620616e-11,1
1888,189800,9.318378793190935e-12,1
1889,189900,7.194700265881447e-11,1
1890,190000,3.5613629783719885e-11,1
1891,190100,8.633507879782683e-11,1
1892,190200,3.801849597169351e-11,1
1893,190300,7.690714448713298e-11,1
1894,190400,1.6683226245745484e-11,1
1895,190500,4.38133167967601e-11,1
1896,190600,6.51194533519402e-11,1
1897,190700,8.061976257492993e-11,1
1898,190800,9.033235470840103e-11,1
1899,190900,7.507993724728419e-13,1
1900,191000,9.246674522479346e-11,1
1901,191100,8.492467998697426e-11,1
1902,191200,7.166716998221739e-11,1
1903,191300,5.2712240044526265e-11,1
1904,191400,2.8077897278037352e-11,1
1905,191500,9.162301226947448e-11,1
1906,191600,5.573507260459381e-11,1
1907,191700,1.4221259200718644e-11,1
1908,191800,6.109395717009187e-11,1
1909,191900,8.432349127589975e-12,1
1910,192000,4.4293521078895104e-11,1
1911,192100,7.469980819675906e-11,1
1912,192200,5.4724546835523084e-12,1
1913,192300,2.4969673351033258e-11,1
1914,192400,3.90626195902404e-11,1
1915,192500,4.776801123479756e-11,1
1916,192600,5.110254894119991e-11,1
1917,192700,4.9082916000917295e-11,1
1918,192800,4.1725778166397293e-11,1
1919,192900,2.904778347344507e-11,1
1920,193000,1.1065562067181146e-11,1
1921,193100,8.242481410444931e-11,1
1922,193200,5.393037239776415e-11,1
1923,193300,2.0181136253045078e-11,1
1924,193400,7.596190395395608e-11,1
1925,193500,3.1798109253687676e-11,1
1926,193600,7.728840209041122e-11,1
1927,193700,2.2774748391892813e-11,1
1928,193800,5.8037832485187205e-11,1
1929,193900,8.82334889744836e-11,1
1930,194000,1.833787603107331e-11,1
1931,194100,3.840062477522725e-11,1
1932,194200,5.3442516833608094e-11,1
1933,194300,6.347893085556869e-11,1
1934,194400,6.852522816294858e-11,1
1935,194500,6.859675260917835e-11,1
1936,194600,6.37088304346116e-11,1
1937,194700,5.387677012415414e-11,1
1938,194800,3.91158622661734e-11,1
1939,194900,1.944137941268314e-11,1
1940,195000,9.033632886405229e-11,1
1941,195100,6.092149406987911e-11,1
1942,195200,2.6638468777045214e-11,1
1943,195300,8.30934628187062e-11,1
1944,195400,3.9159727446271554e-11,1
1945,195500,8.60749714486023e-11,1
1946,195600,3.2549895773399724e-11,1
1947,195700,6.998342617085571e-11,1
1948,195800,6.926235954279111e-12,1
1949,195900,3.493594955484221e-11,1
1950,196000,5.827507079316872e-11,1
1951,196100,7.6957713152533e-11,1
1952,196200,9.09979731038353e-11,1
1953,196300,4.424528261179948e-12,1
1954,196400,9.18416812435603e-12,1
1955,196500,9.343915231010935e-12,1
1956,196600,4.9177962080799884e-12,1
1957,196700,9.205570810794183e-11,1
1958,196800,7.853673251575433e-11,1
1959,196900,6.047356393031983e-11,1
1960,197000,3.7880158647896766e-11,1
1961,197100,1.0770454947160027e-11,1
1962,197200,7.547676383301405e-11,1
1963,197300,3.9411579764811514e-11,1
1964,197400,9.526153085935539e-11,1
1965,197500,5.029521732687181e-11,1
1966,197600,8.81430426321225e-13,1
1967,197700,4.352869219430734e-11,1
1968,197800,8.182513305737418e-11,1
1969,197900,1.9219051616329057e-11,1
1970,198000,4.881806709240751e-11,1
1971,198100,7.410526952427914e-11,1
1972,198200,9.509353377182819e-11,1
1973,198300,1.509584771060741e-11,1
1974,198400,2.749138316177577e-11,1
1975,198500,3.5626784807369594e-11,1
1976,198600,3.951485978267385e-11,1
1977,198700,3.9168398224309215e-11,1
1978,198800,3.460017318282931e-11,1
1979,198900,2.5822940537154393e-11,1
1980,199000,1.2849438905051062e-11,1
1981,199100,9.265173786444838e-11,1
1982,199200,7.135503257033055e-11,1
1983,199300,4.589989477628503e-11,1
1984,199400,1.62989938609107e-11,1
1985,199500,7.96487244084652e-11,1
1986,199600,4.182433126512081e-11,1
1987,199700,9.703676803512879e-11,1
1988,199800,5.103826328700339e-11,1
1989,199900,9.565331828364744e-13,1
1990,200000,4.4038277890930696e-11,1
1991,200100,8.312072559655539e-11,1
1992,200200,2.0921593856372355e-11,1
1993,200300,5.20110813689529e-11,1
1994,200400,7.913668293114124e-11,1
1995,200500,4.929530034883897e-12,1
1996,200600,2.413362709845116e-11,1
1997,200700,3.9409101787167535e-11,1
1998,200800,5.076759010091304e-11,1
1999,200900,5.822071177105527e-11,1
2000,201000,6.17800701915485e-11,1
2001,201100,6.145725235264015e-11,1
2002,201200,5.726382877811077e-11,1
2003,201300,4.921135345661061e-11,1
2004,201400,3.7311363781242514e-11,1
2005,201500,2.1575380482303082e-11,1
2006,201600,2.01490756731027e-12,1
2007,201700,7.635041926809239e-11,1
2008,201800,4.920113980433e-11,1
2009,201900,1.8261531995108166e-11,1
2010,202000,8.132986087307842e-11,1
2011,202100,4.286887530334603e-11,1
2012,202200,6.515734943649011e-13,1
2013,202300,5.255179963069788e-11,1
2014,202400,2.88025417588041e-12,1
2015,202500,4.7398386751339386e-11,1
2016,202600,8.82543502095257e-11,1
2017,202700,2.7496460967504505e-11,1
2018,202800,6.103513872573586e-11,1
2019,202900,9.09436238740389e-11,1
2020,203000,1.919818487632014e-11,1
2021,203100,4.185390760980934e-11,1
2022,203200,6.091127375493992e-11,1
2023,203300,7.63807861317755e-11,1
2024,203400,8.827293211267053e-11,1
2025,203500,9.659818357656099e-11,1
2026,203600,3.193624616120346e-12,1
2027,203700,4.3938286700081965e-12,1
2028,203800,2.0586908124367995e-12,1
2029,203900,9.443913676715748e-11,1
2030,204000,8.508644809399346e-11,1
2031,204100,7.22293680749193e-11,1
2032,204200,5.5878258785990386e-11,1
2033,204300,3.6043466432031493e-11,1
2034,204400,1.2735321302242436e-11,1
2035,204500,8.433427758706894e-11,1
2036,204600,5.413091565614178e-11,1
2037,204700,2.0484870416777766e-11,1
2038,204800,8.183908035333318e-11,1
2039,204900,4.1358343521700014e-11,1
2040,205000,9.593921137040636e-11,1
2041,205100,4.866383036752751e-11,1
2042,205200,9.6510463289322e-11,1
2043,205300,4.2480362228159574e-11,1
2044,205400,8.363174799903834e-11,1
2045,205500,2.28867270562602e-11,1
2046,205600,5.738173344965587e-11,1
2047,205700,8.857293238927596e-11,1
2048,205800,1.783884241615504e-11,1
2049,205900,4.243152375357333e-11,1
2050,206000,6.374894172009393e-11,1
2051,206100,8.180051131157338e-11,1
2052,206200,9.65956330235825e-11,1
2053,206300,9.42011247029156e-12,1
2054,206400,1.7712270135271377e-11,1
2055,206500,2.2776302393362376e-11,1
2056,206600,2.4621550878861747e-11,1
2057,206700,2.3257342554751818e-11,1
2058,206800,1.869298967927723e-11,1
2059,206900,1.0937789776524443e-11,1
2060,207000,1.0256020744450907e-15,1
2061,207100,8.475543298993681e-11,1
2062,207200,6.749988838499281e-11,1
2063,207300,4.7090334584694705e-11,1
2064,207400,2.3535995474710713e-11,1
2065,207500,9.577618316074696e-11,1
2066,207600,6.597563391175761e-11,1
2067,207700,3.305767912282853e-11,1
2068,207800,9.60098588307128e-11,1
2069,207900,5.689971831057064e-11,1
2070,208000,1.4699420003825232e-11,1
2071,208100,6.844294115722541e-11,1
2072,208200,2.0104221236632185e-11,1
2073,208300,6.775786574689465e-11,1
2074,208400,1.3316290103696195e-11,1
2075,208500,5.49147838268944e-11,1
2076,208600,9.350640112803505e-11,1
2077,208700,2.9983759967370376e-11,1
2078,208800,6.257191364476129e-11,1
2079,208900,9.217868496030877e-11,1
2080,209000,1.96537675217943e-11,1
2081,209100,4.330851248852242e-11,1
2082,209200,6.400724601951233e-11,1
2083,209300,8.175833504065268e-11,1
2084,209400,9.657013301435999e-11,1
2085,209500,9.223477176701989e-12,1
2086,209600,1.816816790162257e-11,1
2087,209700,2.4198732829746468e-11,1
2088,209800,2.732347088462959e-11,1
2089,209900,2.7550667416833977e-11,1
2090,210000,2.488859418559186e-11,1
2091,210100,1.9345509334735022e-11,1
2092,210200,1.092965737587849e-11,1
2093,210300,9.89798464107337e-11,1
2094,210400,8.48551968307268e-11,1
2095,210500,6.788224952930727e-11,1
2096,210600,4.806919475011478e-11,1
2097,210700,2.5424209005220073e-11,1
2098,210800,9.934623432674749e-11,1
2099,210900,7.107301583214718e-11,1
2100,211000,3.999213350432737e-11,1
2101,211100,6.111709215087e-12,1
2102,211200,6.887591413859364e-11,1
2103,211300,2.943115732437172e-11,1
2104,211400,8.666947878074122e-11,1
2105,211500,4.1692002767084745e-11,1
2106,211600,9.343530210268592e-11,1
2107,211700,4.295661466797739e-11,1
2108,211800,8.923565109383674e-11,1
2109,211900,3.328715420637571e-11,1
2110,212000,7.413258454450301e-11,1
2111,212100,1.2745574116453576e-11,1
2112,212200,4.8187952549176845e-11,1
2113,212300,8.094546637160366e-11,1
2114,212400,1.146339602947065e-11,1
2115,212500,3.88633272833117e-11,1
2116,212600,6.360081848854064e-11,1
2117,212700,8.568326389395412e-11,1
2118,212800,5.518140715474595e-12,1
2119,212900,2.230316048922633e-11,1
2120,213000,3.645540860965843e-11,1
2121,213100,4.798222964732698e-11,1
2122,213200,5.6890955824264884e-11,1
2123,213300,6.318890700474648e-11,1
2124,213400,6.688339067874221e-11,1
2125,213500,6.798170195568631e-11,1
2126,213600,6.649112354758762e-11,1
2127,213700,6.24189257582596e-11,1
2128,213800,5.577236647362311e-11,1
2129,213900,4.655869114973964e-11,1
2130,214000,3.478513280275507e-11,1
2131,214100,2.0458911995748626e-11,1
2132,214200,3.5872368316529435e-12,1
2133,214300,8.390206492671327e-11,1
2134,214400,6.196808889364867e-11,1
2135,214500,3.75100490127769e-11,1
2136,214600,1.0535103855777948e-11,1
2137,214700,8.080418256755397e-11,1
2138,214800,4.882325531924075e-11,1
2139,214900,1.434666614184855e-11,1
2140,215000,7.71558908455743e-11,1
2141,215100,3.77152266945604e-11,1
2142,215200,9.55879658672341e-11,1
2143,215300,5.121094109513724e-11,1
2144,215400,4.373362894289127e-12,1
2145,215500,5.488848131168155e-11,1
2146,215600,3.15608806137416e-12,1
2147,215700,4.880233106225499e-11,1
2148,215800,9.202756291513459e-11,1
2149,215900,3.300678555437724e-11,1
2150,216000,7.140318928448697e-11,1
2151,216100,7.555951246733362e-12,1
2152,216200,4.115020931196368e-11,1
2153,216300,7.235636303776489e-11,1
2154,216400,1.322447482451871e-12,1
2155,216500,2.7766157444898013e-11,1
2156,216600,5.184134172610051e-11,1
2157,216700,7.355445547184155e-11,1
2158,216800,9.291194274159312e-11,1
2159,216900,1.0036677026555431e-11,1
2160,217000,2.4697235658949223e-11,1
2161,217100,3.702157716488837e-11,1
2162,217200,4.7016100824557274e-11,1
2163,217300,5.468719480198502e-11,1
2164,217400,6.004123614116677e-11,1
2165,217500,6.308459075751539e-11,1
2166,217600,6.382361343756392e-11,1
2167,217700,6.226464783076766e-11,1
2168,217800,5.841402644551919e-11,1
2169,217900,5.227807064372568e-11,1
2170,218000,4.386309063957626e-11,1
2171,218100,3.3175385490443425e-11,1
2172,218200,2.0221243095192445e-11,1
2173,218300,5.006940192646632e-12,1
2174,218400,8.748183119786285e-11,1
2175,218500,6.776883940023506e-11,1
2176,218600,4.581431214662974e-11,1
2177,218700,2.162448186046055e-11,1
2178,218800,9.516115235174854e-11,1
2179,218900,6.652166686454411e-11,1
2180,219000,3.566537183979141e-11,1
2181,219100,2.5984553310792508e-12,1
2182,219200,6.72929946712989e-11,1
2183,219300,2.982511048511432e-11,1
2184,219400,9.013619098703844e-11,1
2185,219500,4.829141894439431e-11,1
2186,219600,4.26652880233824e-12,1
2187,219700,5.804488057308833e-11,1
2188,219800,9.679195393068915e-12,1
2189,219900,5.913282750442619e-11,1
2190,220000,6.450213209716066e-12,1
2191,220100,5.1602424061850186e-11,1
2192,220200,9.461389742341293e-11,1
2193,220300,3.550066669028717e-11,1
2194,220400,7.424538278108293e-11,1
2195,220500,1.0874383896632927e-11,1
2196,220600,4.537543538434402e-11,1
2197,220700,7.776423023627813e-11,1
2198,220800,8.050633134214403e-12,1
2199,220900,3.623012035344311e-11,1
2200,221000,6.2314293252601e-11,1
2201,221100,8.630873740153315e-11,1
2202,221200,8.219490569723383e-12,1
2203,221300,2.8050066451728414e-11,1
2204,221400,4.580773563605714e-11,1
2205,221500,6.149804404001219e-11,1
2206,221600,7.51265277492542e-11,1
2207,221700,8.669871301692186e-11,1
2208,221800,9.622011626055023e-11,1
2209,221900,3.693403883510355e-12,1
2210,222000,9.129489948006507e-12,1
2211,1000,9.848984652024455e-05,2
2212,1100,6.312713315878132e-05,2
2213,1200,0.0001597080076359175,2
2214,1300,0.00013938927807781115,2
2215,1400,0.00011928418342111439,2
2216,1500,9.86294697446498e-05,2
2217,1600,7.611983454309031e-05,2
2218,1700,4.824062328912291e-05,2
2219,1800,0.0001293974079263983,2
2220,1900,0.00011425576174422527,2
2221,2000,9.867829054025031e-05,2
2222,2100,8.209207827568434e-05,2
2223,2200,6.336932894068049e-05,2
2224,2300,3.912741201997263e-05,2
2225,2400,0.00011121114910949591,2
2226,2500,9.87008786383283e-05,2
2227,2600,8.555476664447348e-05,2
2228,2700,7.126249529135296e-05,2
2229,2800,5.4758455007876205e-05,2
2230,2900,3.260707414466246e-05,2
2231,3000,9.871314584912268e-05,2
2232,3100,8.782056588184932e-05,2
2233,3200,7.621495853665603e-05,2
2234,3300,6.341407701357203e-05,2
2235,3400,4.837330124951877e-05,2
2236,3500,2.7485530598399987e-05,2
2237,3600,8.942011415037273e-05,2
2238,3700,7.96340965541625e-05,2
2239,3800,6.910169820511364e-05,2
2240,3900,5.735425528994841e-05,2
2241,4000,4.334583658373482e-05,2
2242,4100,2.318565110573543e-05,2
2243,4200,8.214331229158107e-05,2
2244,4300,7.316743914637066e-05,2
2245,4400,6.342972996039098e-05,2
2246,4500,5.246710732463822e-05,2
2247,4600,3.921676926377021e-05,2
2248,4700,1.9370608972635552e-05,2
2249,4800,7.623255796175037e-05,2
2250,4900,6.78781768406412e-05,2
2251,5000,5.87542000405107e-05,2
2252,5100,4.83978292651871e-05,2
2253,5200,3.5716542573353794e-05,2
2254,5300,1.579764896462822e-05,2
2255,5400,7.129817489155638e-05,2
2256,5500,6.343697254185097e-05,2
2257,5600,5.480159134927394e-05,2
2258,5700,4.492549790100185e-05,2
2259,5800,3.2674514294670645e-05,2
2260,5900,1.2224166452988666e-05,2
2261,6000,6.709044165304918e-05,2
2262,6100,5.963067795972479e-05,2
2263,6200,5.1393154201582446e-05,2
2264,6300,4.190425747881111e-05,2
2265,6400,2.9976091265184584e-05,2
2266,6500,8.231443222406423e-06,2
2267,6600,6.34409054234536e-05,2
2268,6700,5.6314383255032036e-05,2
2269,6800,4.840640943638622e-05,2
2270,6900,3.9233292251877425e-05,2
2271,7000,2.7540452163738967e-05,2
2272,7100,6.654076245220372e-05,2
2273,7200,6.023122687975217e-05,2
2274,7300,5.3385636752811385e-05,2
2275,7400,4.575419512738544e-05,2
2276,7500,3.6840283409351976e-05,2
2277,7600,2.530804606588617e-05,2
2278,7700,6.3443275827655e-05,2
2279,7800,5.7375485786915155e-05,2
2280,7900,5.076965453371524e-05,2
2281,8000,4.337252637611511e-05,2
2282,8100,3.467172770955234e-05,2
2283,8200,2.323309106311085e-05,2
2284,8300,6.066848608921431e-05,2
2285,8400,5.4809571862996684e-05,2
2286,8500,4.8410378908571524e-05,2
2287,8600,4.1213196019329566e-05,2
2288,8700,3.268698549373944e-05,2
2289,8800,2.127875864643836e-05,2
2290,8900,5.816129827217993e-05,2
2291,9000,5.24845340681584e-05,2
2292,9100,4.6264834288428153e-05,2
2293,9200,3.9239071787801684e-05,2
2294,9300,3.0854467385267614e-05,2
2295,9400,1.9413812840434056e-05,2
2296,9500,5.587895449109436e-05,2
2297,9600,5.036225294082748e-05,2
2298,9700,4.4299432892074194e-05,2
2299,9800,3.742099977580453e-05,2
2300,9900,2.914910316541585e-05,2
2301,10000,1.7609956185676607e-05,2
2302,10100,5.37876886179722e-05,2
2303,10200,4.841253383211863e-05,2
2304,10300,4.248748078700925e-05,2
2305,10400,3.57357029748119e-05,2
2306,10500,2.755060831289307e-05,2
2307,10600,1.583929837028537e-05,2
2308,10700,5.1860427371149634e-05,2
2309,10800,4.6611100469879566e-05,2
2310,10900,4.0807448733256835e-05,2
2311,11000,3.4164317204581083e-05,2
2312,11100,2.6042262170993264e-05,2
2313,11200,1.4071253598376764e-05,2
2314,11300,5.0075171624123724e-05,2
2315,11400,4.493817667042214e-05,2
2316,11500,3.9241745055893255e-05,2
2317,11600,3.2691347327931975e-05,2
2318,11700,2.4610022273019058e-05,2
2319,11800,1.2267579346302328e-05,2
2320,11900,4.8413832096612335e-05,2
2321,12000,4.3377462629794176e-05,2
2322,12100,3.777582674589335e-05,2
2323,12200,3.130390767023821e-05,2
2324,12300,2.3241863144535104e-05,2
2325,12400,1.0372226573273139e-05,2
2326,12500,4.6861375926946145e-05,2
2327,12600,4.191538221410237e-05,2
2328,12700,3.639754372091661e-05,2
2329,12800,2.9991158914278995e-05,2
2330,12900,2.192726562164962e-05,2
2331,13000,8.284483723569195e-06,2
2332,13100,4.540519050986123e-05,2
2333,13200,4.0540520288344175e-05,2
2334,13300,3.5096647123014765e-05,2
2335,13400,2.8743883469614508e-05,2
2336,13500,2.0656805179778798e-05,2
2337,13600,5.754847127588381e-06,2
2338,13700,4.4034602081499226e-05,2
2339,13800,3.924319581273239e-05,2
2340,13900,3.386441514068771e-05,2
2341,14000,2.7554160084914564e-05,2
2342,14100,1.942180064275709e-05,2
2343,14200,7.774413138556979e-07,2
2344,14300,4.274050641689242e-05,2
2345,14400,3.801513357017691e-05,2
2346,14500,3.269336441569877e-05,2
2347,14600,2.6415110599587198e-05,2
2348,14700,1.8213990731668227e-05,2
2349,14800,4.5761576039431755e-05,2
2350,14900,4.1515082011977496e-05,2
2351,15000,3.684920863765572e-05,2
2352,15100,3.1577024696950735e-05,2
2353,15200,2.53206997274592e-05,2
2354,15300,1.702520603848208e-05,2
2355,15400,4.453986331548786e-05,2
2356,15500,4.035156480588053e-05,2
2357,15600,3.573924525011516e-05,2
2358,15700,3.0509760855182547e-05,2
2359,15800,2.426557412348234e-05,2
2360,15900,1.584699703162632e-05,2
2361,16000,4.3379186595938644e-05,2
2362,16100,3.924406940668179e-05,2
2363,16200,3.467985684666152e-05,2
2364,16300,2.9486630786129322e-05,2
2365,16400,2.324493061840603e-05,2
2366,16500,1.4670160450336221e-05,2
2367,16600,4.2273955286253035e-05,2
2368,16700,3.818744587015562e-05,2
2369,16800,3.366631765557526e-05,2
2370,16900,2.8503270797978315e-05,2
2371,17000,2.225440597976436e-05,2
2372,17100,1.3484066387289094e-05,2
2373,17200,4.121925963971269e-05,2
2374,17300,3.7177163952844655e-05,2
2375,17400,3.269445868676621e-05,2
2376,17500,2.7555802243586527e-05,2
2377,17600,2.128998222219502e-05,2
2378,17700,1.2275600042633663e-05,2
2379,17800,4.021076676387385e-05,2
2380,17900,3.6209218807266974e-05,2
2381,18000,3.176058279522333e-05,2
2382,18100,2.6640754704569512e-05,2
2383,18200,2.0347902561631068e-05,2
2384,18300,1.1027323862777252e-05,2
2385,18400,3.9244635383977385e-05,2
2386,18500,3.5280053564960885e-05,2
2387,18600,3.086139477688985e-05,2
2388,18700,2.5755002152783397e-05,2
2389,18800,1.9424593707750252e-05,2
2390,18900,9.713917822822567e-06,2
2391,19000,3.831744548591061e-05,2
2392,19100,3.438649533332995e-05,2
2393,19200,2.999394340973581e-05,2
2394,19300,2.4895709329976312e-05,2
2395,19400,1.8516590360866587e-05,2
2396,19500,8.294267415593438e-06,2
2397,19600,3.7426139857823575e-05,2
2398,19700,3.352570193084467e-05,2
2399,19800,2.91555730560101e-05,2
2400,19900,2.4060286185554313e-05,2
2401,20000,1.7620457498963813e-05,2
2402,20100,6.689975674935934e-06,2
2403,20200,3.656797521775135e-05,2
2404,20300,3.269511728163453e-05,2
2405,20400,2.8343882968009275e-05,2
2406,20500,2.3246348653507328e-05,2
2407,20600,1.6732705185598102e-05,2
2408,20700,4.702148080765971e-06,2
2409,20800,3.5740481118132164e-05,2
2410,20900,3.1892433840091455e-05,2
2411,21000,2.755669283678685e-05,2
2412,21100,2.2451684372325123e-05,2
2413,21200,1.5849688940544052e-05,2
2414,21300,8.604535069604885e-07,2
2415,21400,3.494142520083437e-05,2
2416,21500,3.1115560759040516e-05,2
2417,21600,2.6792013424882473e-05,2
2418,21700,2.167422218525438e-05,2
2419,21800,1.4967485678076435e-05,2
2420,21900,3.762161221802231e-05,2
2421,22000,3.4168783669481476e-05,2
2422,22100,3.0362596777320024e-05,2
2423,22200,2.6048021355909058e-05,2
2424,22300,2.0912004418229013e-05,2
2425,22400,1.4081729832457325e-05,2
2426,22500,3.685085405219262e-05,2
2427,22600,3.3420716072707486e-05,2
2428,22700,2.9631807006364333e-05,2
2429,22800,2.5323037311817113e-05,2
2430,22900,2.016316103362343e-05,2
2431,23000,1.3187384553495661e-05,2
2432,23100,3.6104955245857755e-05,2
2433,23200,3.269554366864359e-05,2
2434,23300,2.8921602953476928e-05,2
2435,23400,2.4615507026776173e-05,2
2436,23500,1.9425884800293326e-05,2
2437,23600,1.2278404548374787e-05,2
2438,23700,3.538228607302683e-05,2
2439,23800,3.1991730779213245e-05,2
2440,23900,2.8230525244119912e-05,2
2441,24000,2.3923984573685325e-05,2
2442,24100,1.8698406607612685e-05,2
2443,24200,1.1347210808454423e-05,2
2444,24300,3.468135474719964e-05,2
2445,24400,3.130786865252783e-05,2
2446,24500,2.75572286034201e-05,2
2447,24600,2.3247117521797398e-05,2
2448,24700,1.7978969971932116e-05,2
2449,24800,1.0383820123866875e-05,2
2450,24900,3.400079230660414e-05,2
2451,25000,3.064266143814212e-05,2
2452,25100,2.6900468735180637e-05,2
2453,25200,2.258363360779793e-05,2
2454,25300,1.7265803622766126e-05,2
2455,25400,9.374292341741054e-06,2
2456,25500,3.333933945236412e-05,2
2457,25600,2.9994913949970468e-05,2
2458,25700,2.625909079864931e-05,2
2459,25800,2.1932328610240465e-05,2
2460,25900,1.655709078276874e-05,2
2461,26000,8.297687864775033e-06,2
2462,26100,3.269583504602505e-05,2
2463,26200,2.9363520947012826e-05,2
2464,26300,2.56320192334652e-05,2
2465,26400,2.1292055152094635e-05,2
2466,26500,1.5850933318048306e-05,2
2467,26600,7.119285161118118e-06,2
2468,26700,3.2069206022224373e-05,2
2469,26800,2.8747457707502597e-05,2
2470,26900,2.501824872245538e-05,2
2471,27000,2.0661712179203137e-05,2
2472,27100,1.5145308245725302e-05,2
2473,27200,5.772204597497471e-06,2
2474,27300,3.145845851286702e-05,2
2475,27400,2.8145771708529265e-05,2
2476,27500,2.4416836114978205e-05,2
2477,27600,2.004023487462591e-05,2
2478,27700,1.4438012995385997e-05,2
2479,27800,4.086820170956121e-06,2
2480,27900,3.0862670011893064e-05,2
2481,28000,2.755757525341757e-05,2
2482,28100,2.382689315863124e-05,2
2483,28200,1.9426584770650383e-05,2
2484,28300,1.3726594065017966e-05,2
2485,28400,8.876755110220532e-07,2
2486,28500,3.028098243655821e-05,2
2487,28600,2.6982038913028964e-05,2
2488,28700,2.3247579908074492e-05,2
2489,28800,1.8819739809711722e-05,2
2490,28900,1.3008250812981061e-05,2
2491,29000,3.2696042605655806e-05,2
2492,29100,2.9712595963996194e-05,2
2493,29200,2.6418385667985852e-05,2
2494,29300,2.2678098696313863e-05,2
2495,29400,1.8218684082118887e-05,2
2496,29500,1.2279701177583195e-05,2
2497,29600,3.2131341090493945e-05,2
2498,29700,2.915676353934315e-05,2
2499,29800,2.586588565480217e-05,2
2500,29900,2.2117688565886138e-05,2
2501,30000,1.762239692795366e-05,2
2502,30100,1.1536987325644943e-05,2
2503,30200,3.157958074205481e-05,2
2504,30300,2.861278596760064e-05,2
2505,30400,2.5323851432917187e-05,2
2506,30500,2.1565620067741765e-05,2
2507,30600,1.7029841028021974e-05,2
2508,30700,1.0775182841325984e-05,2
2509,30800,3.1040081692736276e-05,2
2510,30900,2.808000751394336e-05,2
2511,31000,2.479163370074958e-05,2
2512,31100,2.1021190341682392e-05,2
2513,31200,1.6439949016572524e-05,2
2514,31300,9.98793068269862e-06,2
2515,31400,3.0512207195527983e-05,2
2516,31500,2.75578119476663e-05,2
2517,31600,2.4268617398527938e-05,2
2518,31700,2.048371839659507e-05,2
2519,31800,1.585160801335079e-05,2
2520,31900,9.16667240789018e-06,2
2521,32000,2.9995359878470225e-05,2
2522,32100,2.704561897404991e-05,2
2523,32200,2.3754218142829545e-05,2
2524,32300,1.9952540509879064e-05,2
2525,32400,1.5263641275529544e-05,2
2526,32500,8.299269643536487e-06,2
2527,32600,2.948897837137651e-05,2
2528,32700,2.6542881005761055e-05,2
2529,32800,2.3247878944705687e-05,2
2530,32900,1.9427005664396085e-05,2
2531,33000,1.4674785881734064e-05,2
2532,33100,7.367302765076112e-06,2
2533,33200,2.8992534260207448e-05,2
2534,33300,2.6049080231972522e-05,2
2535,33400,2.2749067167868325e-05,2
2536,33500,1.8906470936077842e-05,2
2537,33600,1.4083664927912317e-05,2
2538,33700,6.340060182588637e-06,2
2539,33800,2.8505529330654486e-05,2
2540,33900,2.5563725948191414e-05,2
2541,34000,2.2257271687793554e-05,2
2542,34100,1.839029673838733e-05,2
2543,34200,1.3488752062343616e-05,2
2544,34300,5.158316468187527e-06,2
2545,34400,2.802749306715691e-05,2
2546,34500,2.5086352115031197e-05,2
2547,34600,2.177200021549717e-05,2
2548,34700,1.7877841815891204e-05,2
2549,34800,1.2888325170717488e-05,2
2550,34900,3.6725109303162385e-06,2
2551,35000,2.7557980378305373e-05,2
2552,35100,2.4616515117151543e-05,2
2553,35200,2.1292776752562385e-05,2
2554,35300,1.7368457862942893e-05,2
2555,35400,1.2280404408070883e-05,2
2556,35500,8.99996583948566e-07,2
2557,35600,2.7096569522699955e-05,2
2558,35700,2.415379169738446e-05,2
2559,35800,2.0819139144521255e-05,2
2560,35900,1.6861483616524208e-05,2
2561,36000,1.1662667120199934e-05,2
2562,36100,2.930746293653923e-05,2
2563,36200,2.6642860212777437e-05,2
2564,36300,2.369777704345436e-05,2
2565,36400,2.0350636701708897e-05,2
2566,36500,1.635623823902129e-05,2
2567,36600,1.1032327685942326e-05,2
2568,36700,2.885892918423286e-05,2
2569,36800,2.6196471876663318e-05,2
2570,36900,2.3248083007042153e-05,2
2571,37000,1.988682785517759e-05,2
2572,37100,1.585201375743325e-05,2
2573,37200,1.0385962315262818e-05,2
2574,37300,2.8418087953942193e-05,2
2575,37400,2.575704206040873e-05,2
2576,37500,2.280433643665107e-05,2
2577,37600,1.942727781554388e-05,2
2578,37700,1.5348066259535662e-05,2
2579,37800,9.7192439538092e-06,2
2580,37900,2.7984590256901816e-05,2
2581,38000,2.532422495493566e-05,2
2582,38100,2.236617760765057e-05,2
2583,38200,1.89715561998825e-05,2
2584,38300,1.4843605454456415e-05,2
2585,38400,9.026523081287557e-06,2
2586,38500,2.7558104198631788e-05,2
2587,38600,2.489769003371524e-05,2
2588,38700,2.1933258733289284e-05,2
2589,38800,1.8519234588724507e-05,2
2590,38900,1.4337782074243985e-05,2
2591,39000,8.300127970020877e-06,2
2592,39100,2.7138313707388666e-05,2
2593,39200,2.4477120788537006e-05,2
2594,39300,2.150524254228767e-05,2
2595,39400,1.806988397136714e-05,2
2596,39500,1.3829672405700625e-05,2
2597,39600,7.529113797745006e-06,2
2598,39700,2.6724917361866297e-05,2
2599,39800,2.406221355231881e-05,2
2600,39900,2.1081800908592885e-05,2
2601,40000,1.762307203085361e-05,2
2602,40100,1.3318258970632882e-05,2
2603,40200,6.6968148890429404e-06,2
2604,40300,2.6317627308189056e-05,2
2605,40400,2.365267639828631e-05,2
2606,40500,2.0662613519256587e-05,2
2607,40600,1.7178360212047938e-05,2
2608,40700,1.2802405969578713e-05,2
2609,40800,5.77541117868911e-06,2
2610,40900,2.5916168256828298e-05,2
2611,41000,2.3248228106655975e-05,2
2612,41100,2.0247366566961146e-05,2
2613,41200,1.6735300505556367e-05,2
2614,41300,1.2280827498465101e-05,2
2615,41400,4.711320955980371e-06,2
2616,41500,2.5520276551411006e-05,2
2617,41600,2.2848597189721437e-05,2
2618,41700,1.9835751452896787e-05,2
2619,41800,1.6293431865021003e-05,2
2620,41900,1.1752045606601952e-05,2
2621,42000,3.3699502004574686e-06,2
2622,42100,2.512969930219537e-05,2
2623,42200,2.2453520967756988e-05,2
2624,42300,1.9427463485406876e-05,2
2625,42400,1.5852276156643356e-05,2
2626,42500,1.1214333772910562e-05,2
2627,42600,9.066192339410208e-07,2
2628,42700,2.4744193577227336e-05,2
2629,42800,2.2062744687993707e-05,2
2630,42900,1.9022200559156527e-05,2
2631,43000,1.5411333514160596e-05,2
2632,43100,1.06656389282513e-05,2
2633,43200,2.679347584645019e-05,2
2634,43300,2.4363525645476043e-05,2
2635,43400,2.1676020679652e-05,2
2636,43500,1.861966179769885e-05,2
2637,43600,1.4970076937402413e-05,2
2638,43700,1.010347099370582e-05,2
2639,43800,2.641898211318092e-05,2
2640,43900,2.398747026619866e-05,2
2641,44000,2.129310753818245e-05,2
2642,44100,1.8219546141009766e-05,2
2643,44200,1.4527945927084427e-05,2
2644,44300,9.524741540910203e-06,2
2645,44400,2.6049444845733265e-05,2
2646,44500,2.3615810019633742e-05,2
2647,44600,2.091376933206839e-05,2
2648,44700,1.7821550857193042e-05,2
2649,44800,1.4084338884092259e-05,2
2650,44900,8.925519490852215e-06,2
2651,45000,2.568465843073468e-05,2
2652,45100,2.324833467415801e-05,2
2653,45200,2.0537774825507483e-05,2
2654,45300,1.7425369953889592e-05,2
2655,45400,1.363860391407429e-05,2
2656,45500,8.30064478868213e-06,2
2657,45600,2.532442505495858e-05,2
2658,45700,2.288484058575222e-05,2
2659,45800,2.0164896710560005e-05,2
2660,45900,1.7030692461745626e-05,2
2661,46000,1.3190027554748848e-05,2
2662,46100,7.643083902593192e-06,2
2663,46200,2.4968554168426966e-05,2
2664,46300,2.2525130125710705e-05,2
2665,46400,1.9794910841585654e-05,2
2666,46500,1.6637200556590236e-05,2
2667,46600,1.273782076780459e-05,2
2668,46700,6.942778930605546e-06,2
2669,46800,2.4616861979715317e-05,2
2670,46900,2.2169011132586105e-05,2
2671,47000,1.942759546529976e-05,2
2672,47100,1.6244567480430352e-05,2
2673,47200,1.2281101282957798e-05,2
2674,47300,6.18439919840232e-06,2
2675,47400,2.4269170980311758e-05,2
2676,47500,2.181629638490547e-05,2
2677,47600,1.9062730438560455e-05,2
2678,47700,1.5852455213250958e-05,2
2679,47800,1.1818871005959838e-05,2
2680,47900,5.342362227321613e-06,2
2681,48000,2.3925309495237522e-05,2
2682,48100,2.1466803090988876e-05,2
2683,48200,1.8700096425925462e-05,2
2684,48300,1.546051183643223e-05,2
2685,48400,1.1349986636073476e-05,2
2686,48500,4.367498550087731e-06,2
2687,48600,2.3585111256956242e-05,2
2688,48700,2.112035239264693e-05,2
2689,48800,1.8339474068025285e-05,2
2690,48900,1.5068368514262344e-05,2
2691,49000,1.087312076163363e-05,2
2692,49100,3.1369756768691672e-06,2
2693,49200,2.324841500069951e-05,2
2694,49300,2.0776768879055458e-05,2
2695,49400,1.7980643110876433e-05,2
2696,49500,1.4675636001544652e-05,2
2697,49600,1.038670931226063e-05,2
2698,49700,9.105891211113619e-07,2
2699,49800,2.2915064078133895e-05,2
2700,49900,2.043588010779212e-05,2
2701,50000,1.762338148477336e-05,2
2702,50100,1.4281900560861507e-05,2
2703,50200,9.888878965633903e-06,2
2704,50300,2.4832868390085974e-05,2
2705,50400,2.2584906087724462e-05,2
2706,50500,2.009751612923616e-05,2
2707,50600,1.7267464319895984e-05,2
2708,50700,1.3886719140220293e-05,2
2709,50800,9.377344238927025e-06,2
2710,50900,2.450952647550757e-05,2
2711,51000,2.2257792519580442e-05,2
2712,51100,1.976150901102937e-05,2
2713,51200,1.691266288383666e-05,2
2714,51300,1.3489613617347142e-05,2
2715,51400,8.84925714796801e-06,2
2716,51500,2.4189548306314514e-05,2
2717,51600,2.193357841262804e-05,2
2718,51700,1.942769235887072e-05,2
2719,51800,1.655874342361402e-05,2
2720,51900,1.3090063857634102e-05,2
2721,52000,8.300979603638928e-06,2
2722,52100,2.387280003806068e-05,2
2723,52200,2.161212202237956e-05,2
2724,52300,1.909590082962832e-05,2
2725,52400,1.6205465891248555e-05,2
2726,52500,1.2687499248787235e-05,2
2727,52600,7.727723682049352e-06,2
2728,52700,2.355915168284208e-05,2
2729,52800,2.1293284497402027e-05,2
2730,52900,1.8765969632553564e-05,2
2731,53000,1.585258252862914e-05,2
2732,53100,1.2281288259874168e-05,2
2733,53200,7.122952004521388e-06,2
2734,53300,2.3248476840595992e-05,2
2735,53400,2.097692956255844e-05,2
2736,53500,1.8437734014094534e-05,2
2737,53600,1.5499836281498578e-05,2
2738,53700,1.1870725406819709e-05,2
2739,53800,6.477308277964349e-06,2
2740,53900,2.2940652441611853e-05,2
2741,54000,2.066292320718547e-05,2
2742,54100,1.8111028721260284e-05,2
2743,54200,1.5146959006822448e-05,2
2744,54300,1.1455014767014273e-05,2
2745,54400,5.7765314348246365e-06,2
2746,54500,2.2635558499305067e-05,2
2747,54600,2.0351133376434953e-05,2
2748,54700,1.778568743765194e-05,2
2749,54800,1.4793669428784336e-05,2
2750,54900,1.1033248832687075e-05,2
2751,55000,4.996847361725854e-06,2
2752,55100,2.2333077871796476e-05,2
2753,55200,2.004142966390553e-05,2
2754,55300,1.7461542186115307e-05,2
2755,55400,1.4439670788804605e-05,2
2756,55500,1.0604380960317009e-05,2
2757,55600,4.092671533548701e-06,2
2758,55700,2.2033096031342313e-05,2
2759,55800,1.973368300341453e-05,2
2760,55900,1.7138422690399335e-05,2
2761,56000,1.4084648121081432e-05,2
2762,56100,1.0167188850654218e-05,2
2763,56200,2.950752112544633e-06,2
2764,56300,2.173550084051108e-05,2
2765,56400,1.9427765358163072e-05,2
2766,56500,1.6816155687652653e-05,2
2767,56600,1.372826506732142e-05,2
2768,56700,9.720225187763808e-06,2
2769,56800,9.131564204414768e-07,2
2770,56900,2.1440182333859618e-05,2
2771,57000,1.9123549404819066e-05,2
2772,57100,1.6494564182176012e-05,2
2773,57200,1.3370160121055659e-05,2
2774,57300,9.261749428596436e-06,2
2775,57400,2.3248525281893454e-05,2
2776,57500,2.1147032504297305e-05,2
2777,57600,1.8820908210515304e-05,2
2778,57700,1.6173466628512454e-05,2
2779,57800,1.3009942160944e-05,2
2780,57900,8.789631106759702e-06,2
2781,58000,2.2962595958794404e-05,2
2782,58100,2.0855945092930466e-05,2
2783,58200,1.851971489994681e-05,2
2784,58300,1.585267603123676e-05,2
2785,58400,1.264718509055458e-05,2
2786,58500,8.301208603740527e-06,2
2787,58600,2.2679028253335924e-05,2
2788,58700,2.0566815381235444e-05,2
2789,58800,1.821984231013363e-05,2
2790,58900,1.553199894500445e-05,2
2791,59000,1.2281421344839444e-05,2
2792,59100,7.793075440845494e-06,2
2793,59200,2.2397728142880496e-05,2
2794,59300,2.0279539984934144e-05,2
2795,59400,1.792116262953148e-05,2
2796,59500,1.5211234355837193e-05,2
2797,59600,1.1912133945626382e-05,2
2798,59700,7.260742745598616e-06,2
2799,59800,2.2118603572432476e-05,2
2800,59900,1.9994016647801497e-05,2
2801,60000,1.7623547018303156e-05,2
2802,60100,1.4890172421259248e-05,2
2803,60200,1.1538746677605485e-05,2
2804,60300,6.698077150037126e-06,2
2805,60400,2.184156429927191e-05,2
2806,60500,1.9710144034951063e-05,2
2807,60600,1.732686520592924e-05,2
2808,60700,1.456859304073159e-05,2
2809,60800,1.1160611800775226e-05,2
2810,60900,6.096299466397209e-06,2
2811,61000,2.1566521741459813e-05,2
2812,61100,1.9427821523976883e-05,2
2813,61200,1.7030985061773607e-05,2
2814,61300,1.4246264222965773e-05,2
2815,61400,1.0776994488113826e-05,2
2816,61500,5.442034888980944e-06,2
2817,61600,2.129338882934215e-05,2
2818,61700,1.9146948992822723e-05,2
2819,61800,1.6735772133681945e-05,2
2820,61900,1.3922940208167345e-05,2
2821,62000,1.0387052844300757e-05,2
2822,62100,4.713015144374554e-06,2
2823,62200,2.102207985966805e-05,2
2824,62300,1.886742660309591e-05,2
2825,62400,1.64410891490261e-05,2
2826,62500,1.35983592931571e-05,2
2827,62600,9.989811857240967e-06,2
2828,62700,3.86665004423921e-06,2
2829,62800,2.0752510351458638e-05,2
2830,62900,1.858915457738987e-05,2
2831,63000,1.6146795471655788e-05,2
2832,63100,1.3272241294704357e-05,2
2833,63200,9.584128857934602e-06,2
2834,63300,2.7977001851844703e-06,2
2835,63400,2.0484596903233674e-05,2
2836,63500,1.8312032968991205e-05,2
2837,63600,1.5852746506931432e-05,2
2838,63700,1.2944284569253144e-05,2
2839,63800,9.168646831354088e-06,2
2840,63900,9.14912323547879e-07,2
2841,64000,2.0218257050733853e-05,2
2842,64100,1.803596142226429e-05,2
2843,64200,1.555879304616027e-05,2
2844,64300,1.2614162484872372e-05,2
2845,64400,8.7417299037502e-06,2
2846,64500,2.1933721539082963e-05,2
2847,64600,1.9953409124628314e-05,2
2848,64700,1.7760838921891837e-05,2
2849,64800,1.5264780539590916e-05,2
2850,64900,1.2281519211724687e-05,2
2851,65000,8.301371913141882e-06,2
2852,65100,2.1676341517572615e-05,2
2853,65200,1.9689972107523934e-05,2
2854,65300,1.7486563528887557e-05,2
2855,65400,1.4970548285616337e-05,2
2856,65500,1.1945964657611342e-05,2
2857,65600,7.845062927888525e-06,2
2858,65700,2.142065519672667e-05,2
2859,65800,1.9427865489406626e-05,2
2860,65900,1.7213032100868915e-05,2
2861,66000,1.4675928521221513e-05,2
2862,66100,1.1607068320858844e-05,2
2863,66200,7.369587377803387e-06,2
2864,66300,2.1166592431419362e-05,2
2865,66400,1.916700912106393e-05,2
2866,66500,1.6940139994179007e-05,2
2867,66600,1.4380745395520497e-05,2
2868,66700,1.1264351757971417e-05,2
2869,66800,6.870705453696476e-06,2
2870,66900,2.091408405488797e-05,2
2871,67000,1.8907323064262947e-05,2
2872,67100,1.666778074460837e-05,2
2873,67200,1.4084813804912296e-05,2
2874,67300,1.0917279258982421e-05,2
2875,67400,6.342623032093425e-06,2
2876,67500,2.066306177730366e-05,2
2877,67600,1.864872743824101e-05,2
2878,67700,1.639584572342794e-05,2
2879,67800,1.3787938063398283e-05,2
2880,67900,1.0565246174906885e-05,2
2881,68000,5.777048535783502e-06,2
2882,68100,2.0413458084685e-05,2
2883,68200,1.8391142261468045e-05,2
2884,68300,1.612422376490367e-05,2
2885,68400,1.348991037534686e-05,2
2886,68500,1.020756412642312e-05,2
2887,68600,5.161359351394167e-06,2
2888,68700,2.0165206138391985e-05,2
2889,68800,1.8134487287326493e-05,2
2890,68900,1.585280076025643e-05,2
2891,69000,1.3190509071711285e-05,2
2892,69100,9.843442006258236e-06,2
2893,69200,4.47456914977973e-06,2
2894,69300,1.9918239674128313e-05,2
2895,69400,1.787868183326496e-05,2
2896,69500,1.558145921359047e-05,2
2897,69600,1.2889496559316426e-05,2
2898,69700,9.471961209287062e-06,2
2899,69800,3.6766416288029206e-06,2
2900,69900,1.9672492900583356e-05,2
2901,70000,1.7623644601677615e-05,2
2902,70100,1.531007775282322e-05,2
2903,70200,1.2586616921919072e-05,2
2904,70300,9.09204278808084e-06,2
2905,70400,2.6691748804273884e-06,2
2906,70500,1.9427900396717365e-05,2
2907,70600,1.7369293491165947e-05,2
2908,70700,1.5038530589087204e-05,2
2909,70800,1.2281593094688834e-05,2
2910,70900,8.702403061811917e-06,2
2911,71000,9.161661860700686e-07,2
2912,71100,1.9184397007871325e-05,2
2913,71200,1.711554539720418e-05,2
2914,71300,1.4766686915657033e-05,2
2915,71400,1.1974123512989979e-05,2
2916,71500,8.301492294682134e-06,2
2917,71600,2.0819809081626005e-05,2
2918,71700,1.894191773958282e-05,2
2919,71800,1.6862315999857993e-05,2
2920,71900,1.449441023653387e-05,2
2921,72000,1.1663878107147554e-05,2
2922,72100,7.887407820778583e-06,2
2923,72200,2.0584940119859898e-05,2
2924,72300,1.8700397648952937e-05,2
2925,72400,1.660951953709833e-05,2
2926,72500,1.4221557613045939e-05,2
2927,72600,1.1350493478379887e-05,2
2928,72700,7.457767272333981e-06,2
2929,72800,2.0351299546040447e-05,2
2930,72900,1.8459771732992825e-05,2
2931,73000,1.6357068561363183e-05,2
2932,73100,1.3947978813787454e-05,2
2933,73200,1.1033567037657538e-05,2
2934,73300,7.009516973210295e-06,2
2935,73400,2.011883242955474e-05,2
2936,73500,1.8219974812969406e-05,2
2937,73600,1.6104873677080535e-05,2
2938,73700,1.3673515350703072e-05,2
2939,73800,1.0712649818601956e-05,2
2940,73900,6.538629760384899e-06,2
2941,74000,1.9887484263931897e-05,2
2942,74100,1.7980941414667444e-05,2
2943,74200,1.5852843256075772e-05,2
2944,74300,1.3397999381166968e-05,2
2945,74400,1.0387237576505307e-05,2
2946,74500,6.039602695850965e-06,2
2947,74600,1.965720089332806e-05,2
2948,74700,1.774260564337151e-05,2
2949,74800,1.560088312791836e-05,2
2950,74900,1.3121252450025345e-05,2
2951,75000,1.005675964200345e-05,2
2952,75100,5.504564421769151e-06,2
2953,75200,1.9427928437972874e-05,2
2954,75300,1.7504901052766282e-05,2
2955,75400,1.534889624133003e-05,2
2956,75500,1.2843084041132373e-05,2
2957,75600,9.72056479445495e-06,2
2958,75700,4.921542444823117e-06,2
2959,75800,1.9199613218847212e-05,2
2960,75900,1.7267760507347085e-05,2
2961,76000,1.5096782292516238e-05,2
2962,76100,1.256328990018496e-05,2
2963,76200,9.377903116852959e-06,2
2964,76300,4.270660615592052e-06,2
2965,76400,1.897220168072778e-05,2
2966,76500,1.7031116036628924e-05,2
2967,76600,1.4844437315141348e-05,2
2968,76700,1.2281650081193071e-05,2
2969,76800,9.027902339347636e-06,2
2970,76900,3.5140969593202657e-06,2
2971,77000,1.8745640313611314e-05,2
2972,77100,1.6794898680773104e-05,2
2973,77200,1.4591753226369272e-05,2
2974,77300,1.1997926657349518e-05,2
2975,77400,8.669536475408286e-06,2
2976,77500,2.5593782812049497e-06,2
2977,77600,1.8519875572004907e-05,2
2978,77700,1.655903832591365e-05,2
2979,77800,1.4338617321962756e-05,2
2980,77900,1.171186102197239e-05,2
2981,78000,8.3015834422573e-06,2
2982,78100,9.170927447486462e-07,2
2983,78200,1.8294853791823192e-05,2
2984,78300,1.6323463527794072e-05,2
2985,78400,1.4084911712337747e-05,2
2986,78500,1.1423170683083468e-05,2
2987,78600,7.922566536827931e-06,2
2988,78700,1.9860360815438033e-05,2
2989,78800,1.807052110425834e-05,2
2990,78900,1.6088101322595258e-05,2
2991,79000,1.3830512690106755e-05,2
2992,79100,1.1131545430566618e-05,2
2993,79200,7.530671557721402e-06,2
2994,79300,1.9643709655428495e-05,2
2995,79400,1.7846823346381286e-05,2
2996,79500,1.5852877022597635e-05,2
2997,79600,1.3575290017398646e-05,2
2998,79700,1.0836642715798462e-05,2
2999,79800,7.123625926371516e-06,2
3000,79900,1.942795118017811e-05,2
3001,80000,1.7623705967868366e-05,2
3002,80100,1.5617713995004518e-05,2
3003,80200,1.3319106119537143e-05,2
3004,80300,1.0538082036329735e-05,2
3005,80400,6.698516098581148e-06,2
3006,80500,1.921304064200197e-05,2
3007,80600,1.7401113933307377e-05,2
3008,80700,1.538253342160384e-05,2
3009,80800,1.3061815168433535e-05,2
3010,80900,1.0235438048135879e-05,2
3011,81000,6.251499820091332e-06,2
3012,81100,1.8998933390384027e-05,2
3013,81200,1.7178991619586232e-05,2
3014,81300,1.514725403624662e-05,2
3015,81400,1.2803262035914667e-05,2
3016,81500,9.928232033041395e-06,2
3017,81600,5.77732826789285e-06,2
3018,81700,1.8785584813999196e-05,2
3019,81800,1.6957282707486927e-05,2
3020,81900,1.4911791837667382e-05,2
3021,82000,1.2543281092422557e-05,2
3022,82100,9.615921213853001e-06,2
3023,82200,5.268497802497273e-06,2
3024,82300,1.85729502812788e-05,2
3025,82400,1.6735930066935348e-05,2
3026,82500,1.4676059773478222e-05,2
3027,82600,1.2281694821609035e-05,2
3028,82700,9.297885211978872e-06,2
3029,82800,4.713605946579896e-06,2
3030,82900,1.836098507926766e-05,2
3031,83000,1.6514875635102422e-05,2
3032,83100,1.4439967391739904e-05,2
3033,83200,1.2018312213958674e-05,2
3034,83300,8.973408654499866e-06,2
3035,83400,4.093751247341283e-06,2
3036,83500,1.8149644350596173e-05,2
3037,83600,1.629406028611928e-05,2
3038,83700,1.4203420454782764e-05,2
3039,83800,1.175292689405326e-05,2
3040,83900,8.64165850178874e-06,2
3041,84000,3.373057321215514e-06,2
3042,84100,1.7938883028084877e-05,2
3043,84200,1.6073423691895343e-05,2
3044,84300,1.3966320510277496e-05,2
3045,84400,1.1485314923965624e-05,2
3046,84500,8.301653994831643e-06,2
3047,84600,2.4642586243031367e-06,2
3048,84700,1.7728655766834193e-05,2
3049,84800,1.5852904172326965e-05,2
3050,84900,1.3728564412353265e-05,2
3051,85000,1.1215232211512424e-05,2
3052,85100,7.952226059321006e-06,2
3053,85200,9.177967921395356e-07,2
3054,85300,1.7518916873470214e-05,2
3055,85400,1.563243853403883e-05,2
3056,85500,1.3490043785323255e-05,2
3057,85600,1.094241143100146e-05,2
3058,85700,7.591961264004123e-06,2
3059,85800,1.9022703259303607e-05,2
3060,85900,1.7309620231886307e-05,2
3061,86000,1.541196189570169e-05,2
3062,86100,1.3250644420772292e-05,2
3063,86200,1.0666558339414844e-05,2
3064,86300,7.219122491528395e-06,2
3065,86400,1.8821110513917243e-05,2
3066,86500,1.7100719225532818e-05,2
3067,86600,1.5191407498768218e-05,2
3068,86700,1.3010245596625291e-05,2
3069,86800,1.0387347334651924e-05,2
3070,86900,6.831533294779151e-06,2
3071,87000,1.8620161321312626e-05,2
3072,87100,1.6892166655308887e-05,2
3073,87200,1.4970706501160645e-05,2
3074,87300,1.2768719305581348e-05,2
3075,87400,1.010441605623572e-05,2
3076,87500,6.426403320422195e-06,2
3077,87600,1.841981803251129e-05,2
3078,87700,1.6683914652960656e-05,2
3079,87800,1.474978775199754e-05,2
3080,87900,1.2525929376570564e-05,2
3081,88000,9.817358761698063e-06,2
3082,88100,6.000053391861432e-06,2
3083,88200,1.8220042894976083e-05,2
3084,88300,1.6475914589012994e-05,2
3085,88400,1.4528577544800857e-05,2
3086,88500,1.2281730469999204e-05,2
3087,88600,9.525718121538293e-06,2
3088,88700,5.547459363085783e-06,2
3089,88800,1.8020798003914248e-05,2
3090,88900,1.6268116975092797e-05,2
3091,89000,1.4306999345916576e-05,2
3092,89100,1.2035966923859318e-05,2
3093,89200,9.228974943991909e-06,2
3094,89300,5.061443332879025e-06,2
3095,89400,1.782204525188816e-05,2
3096,89500,1.606047135947999e-05,2
3097,89600,1.4084973495255542e-05,2
3098,89700,1.1788471421273356e-05,2
3099,89800,8.926535154024406e-06,2
3100,89900,4.531108463108645e-06,2
3101,90000,1.7623746276406154e-05,2
3102,90100,1.5852926215383236e-05,2
3103,90200,1.3862416874837905e-05,2
3104,90300,1.1539063444826262e-05,2
3105,90400,8.617713071959065e-06,2
3106,90500,3.938418728826753e-06,2
3107,90600,1.7425862405348082e-05,2
3108,90700,1.5645428821061715e-05,2
3109,90800,1.3639242540971649e-05,2
3110,90900,1.1287547473236471e-05,2
3111,91000,8.301709620911646e-06,2
3112,91100,3.2492260684689126e-06,2
3113,91200,1.722835459979008e-05,2
3114,91300,1.5437925130526054e-05,2
3115,91400,1.3415359314177254e-05,2
3116,91500,1.103371086534762e-05,2
3117,91600,7.977583448224054e-06,2
3118,91700,2.3808884006318076e-06,2
3119,91800,1.703118339410253e-05,2
3120,91900,1.5230359634164672e-05,2
3121,92000,1.3190671321030208e-05,2
3122,92100,1.0777321362523957e-05,2
3123,92200,7.644211926457604e-06,2
3124,92300,9.183442863350213e-07,2
3125,92400,1.683430883291522e-05,2
3126,92500,1.502267520754836e-05,2
3127,92600,1.2965077479839837e-05,2
3128,92700,1.0518124120523018e-05,2
3129,92800,7.300237336797571e-06,2
3130,92900,1.8283085711076746e-05,2
3131,93000,1.663769040461181e-05,2
3132,93100,1.4814812947383008e-05,2
3133,93200,1.2738470921676294e-05,2
3134,93300,1.0255838157784904e-05,2
3135,93400,6.943990721289278e-06,2
3136,93500,1.8094159713152863e-05,2
3137,93600,1.6441286970928934e-05,2
3138,93700,1.4606711992545442e-05,2
3139,93800,1.2510738335779647e-05,2
3140,93900,9.990152072962922e-06,2
3141,94000,6.573380932968518e-06,2
3142,94100,1.7905688043296642e-05,2
3143,94200,1.6245056692408517e-05,2
3144,94300,1.4398309328922997e-05,2
3145,94400,1.2281759226703777e-05,2
3146,94500,9.720718838237839e-06,2
3147,94600,6.185727244799245e-06,2
3148,94700,1.7717638174702817e-05,2
3149,94800,1.6048956948791435e-05,2
3150,94900,1.4189539575184753e-05,2
3151,95000,1.2051405068037979e-05,2
3152,95100,9.44714941280353e-06,2
3153,95200,5.7774959376981814e-06,2
3154,95300,1.7529977349953824e-05,2
3155,95400,1.5852944254412914e-05,2
3156,95500,1.3980334747569573e-05,2
3157,95600,1.181953833384049e-05,2
3158,95700,9.169004831452616e-06,2
3159,95800,5.343863629663837e-06,2
3160,95900,1.7342672538221332e-05,2
3161,96000,1.5656974167405764e-05,2
3162,96100,1.3770624000708911e-05,2
3163,96200,1.1586011385124865e-05,2
3164,96300,8.885786298283185e-06,2
3165,96400,4.877943888571112e-06,2
3166,96500,1.7155690390731408e-05,2
3167,96600,1.5461001192588132e-05,2
3168,96700,1.3560333341011846e-05,2
3169,96800,1.1350665184109586e-05,2
3170,96900,8.596922634983307e-06,2
3171,97000,4.369292772099598e-06,2
3172,97100,1.696899719401253e-05,2
3173,97200,1.526497867675595e-05,2
3174,97300,1.3349385308957289e-05,2
3175,97400,1.111332780136884e-05,2
3176,97500,8.301754164969777e-06,2
3177,97600,3.8006499311386466e-06,2
3178,97700,1.6782558820697323e-05,2
3179,97800,1.5068858696031205e-05,2
3180,97900,1.3137698625585323e-05,2
3181,98000,1.0873812674069862e-05,2
3182,98100,7.999511715030933e-06,2
3183,98200,3.139416827545679e-06,2
3184,98300,1.6596340677923692e-05,2
3185,98400,1.4872591933982896e-05,2
3186,98500,1.2925187798351564e-05,2
3187,98600,1.0631916561699792e-05,2
3188,98700,7.689288796316478e-06,2
3189,98800,2.307093228192442e-06,2
3190,98900,1.641030765261052e-05,2
3191,99000,1.467612754944282e-05,2
3192,99100,1.2711762679603916e-05,2
3193,99200,1.0387417132220208e-05,2
3194,99300,7.370004048215e-06,2
3195,99400,9.18778431150189e-07,2
3196,99500,1.6224424053749115e-05,2
3197,99600,1.4479413033091896e-05,2
3198,99700,1.2497327970993799e-05,2
3199,99800,1.0140070093791902e-05,2
3200,99900,7.040349431739229e-06,2
3201,100000,1.7623773511653564e-05,2
3202,100100,1.603865355107447e-05,2
3203,100200,1.4282394051129642e-05,2
3204,100300,1.2281782664562532e-05,2
3205,100400,9.889605761808532e-06,2
3206,100500,6.698716956817266e-06,2
3207,100600,1.7445660421485348e-05,2
3208,100700,1.5852959109742737e-05,2
3209,100800,1.408501427444066e-05,2
3210,100900,1.2065019410762296e-05,2
3211,101000,9.635724919794494e-06,2
3212,101100,6.3430919747108065e-06,2
3213,101200,1.7267855132481318e-05,2
3214,101300,1.566730292089618e-05,2
3215,101400,1.3887215191777103e-05,2
3216,101500,1.1846923800641498e-05,2
3217,101600,9.378093787250267e-06,2
3218,101700,5.970892282353722e-06,2
3219,101800,1.709032892489983e-05,2
3220,101900,1.5481646327208116e-05,2
3221,102000,1.3688935904344182e-05,2
3222,102100,1.1627373547554473e-05,2
3223,102200,9.116337847352762e-06,2
3224,102300,5.578715110151003e-06,2
3225,102400,1.6913052766176996e-05,2
3226,102500,1.529594974333747e-05,2
3227,102600,1.3490112900127228e-05,2
3228,102700,1.140623755019982e-05,2
3229,102800,8.850034201707631e-06,2
3230,102900,5.1619180576740614e-06,2
3231,103000,1.6735997272171566e-05,2
3232,103100,1.5110172570419776e-05,2
3233,103200,1.3290679804158967e-05,2
3234,103300,1.1183374815262206e-05,2
3235,103400,8.578701998922908e-06,2
3236,103500,4.713877709612482e-06,2
3237,103600,1.6559132666610907e-05,2
3238,103700,1.4924273103948686e-05,2
3239,103800,1.309056710269267e-05,2
3240,103900,1.095863321280733e-05,2
3241,104000,8.301790308919314e-06,2
3242,104100,4.224559112809123e-06,2
3243,104200,1.63824287380275e-05,2
3244,104300,1.4738208434589352e-05,2
3245,104400,1.2889701836685937e-05,2
3246,104500,1.073184803111456e-05,2
3247,104600,8.01866255760084e-06,2
3248,104700,3.6774027329755404e-06,2
3249,104800,1.6205854794477793e-05,2
3250,104900,1.4551934340839543e-05,2
3251,105000,1.2688007260648601e-05,2
3252,105100,1.0502840290017242e-05,2
3253,105200,7.728576250014048e-06,2
3254,105300,3.041210196242313e-06,2
3255,105400,1.602937961564014e-05,2
3256,105500,1.4365405172615459e-05,2
3257,105600,1.2485402461523944e-05,2
3258,105700,1.0271414761088258e-05,2
3259,105800,7.430656115183113e-06,2
3260,105900,2.241220164180379e-06,2
3261,106000,1.5852971401918786e-05,2
3262,106100,1.4178573725015628e-05,2
3263,106200,1.2281801931986097e-05,2
3264,106300,1.0037357629923055e-05,2
3265,106400,7.123857862649424e-06,2
3266,106500,9.19128486712136e-07,2
3267,106600,1.5676597720394203e-05,2
3268,106700,1.3991391100631272e-05,2
3269,106800,1.2077115090566314e-05,2
3270,106900,9.800433718203512e-06,2
3271,107000,6.806918204142302e-06,2
3272,107100,1.7031220715207253e-05,2
3273,107200,1.550022544716049e-05,2
3274,107300,1.3803806559531611e-05,2
3275,107400,1.1871245740760047e-05,2
3276,107500,9.560383158719157e-06,2
3277,107600,6.478284197502982e-06,2
3278,107700,1.6862454439106885e-05,2
3279,107800,1.5323820705796067e-05,2
3280,107900,1.3615767354877674e-05,2
3281,108000,1.1664091458524448e-05,2
3282,108100,9.316917386607782e-06,2
3283,108200,6.136010399527823e-06,2
3284,108300,1.6693880638908578e-05,2
3285,108400,1.5147348801753872e-05,2
3286,108500,1.3427218553062907e-05,2
3287,108600,1.1455542896945079e-05,2
3288,108700,9.069714266256319e-06,2
3289,108800,5.777603881292173e-06,2
3290,108900,1.6525473498384536e-05,2
3291,109000,1.497077415152784e-05,2
3292,109100,1.3238102835399009e-05,2
3293,109200,1.1245482992528518e-05,2
3294,109300,8.818412114484156e-06,2
3295,109400,5.39978068221316e-06,2
3296,109500,1.635720683468546e-05,2
3297,109600,1.47940602071677e-05,2
3298,109700,1.3048360280253276e-05,2
3299,109800,1.1033786057091485e-05,2
3300,109900,8.562602298388767e-06,2
3301,110000,4.998062770411807e-06,2
3302,110100,1.6189054062367634e-05,2
3303,110200,1.4617169374485383e-05,2
3304,110300,1.2857928121715933e-05,2
3305,110400,1.0820316732579136e-05,2
3306,110500,8.301819969882145e-06,2
3307,110600,4.56606578833901e-06,2
3308,110700,1.6020988155433024e-05,2
3309,110800,1.4440062925183948e-05,2
3310,110900,1.2666740482648885e-05,2
3311,111000,1.060492878363878e-05,2
3312,111100,8.035532329494202e-06,2
3313,111200,4.094126724090598e-06,2
3314,111300,1.5852981607335803e-05,2
3315,111400,1.4262700901614795e-05,2
3316,111500,1.2474728077829208e-05,2
3317,111600,1.0387463695804722e-05,2
3318,111700,7.763123564184743e-06,2
3319,111800,3.5663235967859095e-06,2
3320,111900,1.5685006388282423e-05,2
3321,112000,1.4085042013826098e-05,2
3322,112100,1.2281817883478598e-05,2
3323,112200,1.0167749038753031e-05,2
3324,112300,7.483875231240121e-06,2
3325,112400,2.9527318198658125e-06,2
3326,112500,1.5517033900029987e-05,2
3327,112600,1.3907043527548862e-05,2
3328,112700,1.2087932767739222e-05,2
3329,112800,9.94559654540885e-06,2
3330,112900,7.196940284595206e-06,2
3331,113000,2.181987509786524e-06,2
3332,113100,1.534903492794979e-05,2
3333,113200,1.372866114269862e-05,2
3334,113300,1.1892991076732852e-05,2
3335,113400,9.720799843764214e-06,2
3336,113500,6.901308032702847e-06,2
3337,113600,9.194148448412038e-07,2
3338,113700,1.5180979589464883e-05,2
3339,113800,1.354984886037659e-05,2
3340,113900,1.169690616901966e-05,2
3341,114000,9.493131761244223e-06,2
3342,114100,6.5957558342563224e-06,2
3343,114200,1.649487834391739e-05,2
3344,114300,1.5012837279517802e-05,2
3345,114400,1.3370558838167206e-05,2
3346,114500,1.149958589029435e-05,2
3347,114600,9.262341098802626e-06,2
3348,114700,6.278780836687606e-06,2
3349,114800,1.633427926704738e-05,2
3350,114900,1.4844576611747187e-05,2
3351,115000,1.3190741231153117e-05,2
3352,115100,1.130093197887789e-05,2
3353,115200,9.028148741856236e-06,2
3354,115300,5.948500663458662e-06,2
3355,115400,1.6173780634449547e-05,2
3356,115500,1.467616535559089e-05,2
3357,115600,1.3010344017610449e-05,2
3358,115700,1.1100839390079191e-05,2
3359,115800,8.79024293272093e-06,2
3360,115900,5.602503841453142e-06,2
3361,116000,1.601335889530957e-05,2
3362,116100,1.4507570368857752e-05,2
3363,116200,1.2829312807421726e-05,2
3364,116300,1.089919552540312e-05,2
3365,116400,8.548273473643384e-06,2
3366,116500,5.237614921172978e-06,2
3367,116600,1.5852990096640162e-05,2
3368,116700,1.4338757524844833e-05,2
3369,116800,1.2647590630256714e-05,2
3370,116900,1.0695879349955932e-05,2
3371,117000,8.301844547702586e-06,2
3372,117100,4.849506110223143e-06,2
3373,117200,1.5692649849446998e-05,2
3374,117300,1.4169691633919054e-05,2
3375,117400,1.2465117702002699e-05,2
3376,117500,1.0490760376908708e-05,2
3377,117600,8.050505734750513e-06,2
3378,117700,4.4320116893285256e-06,2
3379,117800,1.5532313292905893e-05,2
3380,117900,1.4000336358808304e-05,2
3381,118000,1.2281831165287903e-05,2
3382,118100,1.0283697494195194e-05,2
3383,118200,7.793740633127901e-06,2
3384,118300,3.975808963829093e-06,2
3385,118400,1.537195505629894e-05,2
3386,118500,1.3830654122843446e-05,2
3387,118600,1.209766480145438e-05,2
3388,118700,1.0074537601921517e-05,2
3389,118800,7.530952260472384e-06,2
3390,118900,3.4655594399642562e-06,2
3391,119000,1.5211549218482829e-05,2
3392,119100,1.366060601035351e-05,2
3393,119200,1.1912548709259304e-05,2
3394,119300,9.863114021741019e-06,2
3395,119400,7.261444045199919e-06,2
3396,119500,2.872504191299538e-06,2
3397,119600,1.5051069264862521e-05,2
3398,119700,1.3490151658562036e-05,2
3399,119800,1.1726408945958832e-05,2
3400,119900,9.64924463003447e-06,2
3401,120000,6.984394663824899e-06,2
3402,120100,2.128384276822202e-06,2
3403,120200,1.489048804142172e-05,2
3404,120300,1.331924913977582e-05,2
3405,120400,1.1539167124659673e-05,2
3406,120500,9.43272965349211e-06,2
3407,120600,6.698824104404061e-06,2
3408,120700,9.196520677520513e-07,2
3409,120800,1.4729777705533657e-05,2
3410,120900,1.3147854832742506e-05,2
3411,121000,1.1350739961665787e-05,2
3412,121100,9.21334904940742e-06,2
3413,121200,6.403546902155816e-06,2
3414,121300,1.6006392467635223e-05,2
3415,121400,1.4568909673467372e-05,2
3416,121500,1.2975923282146588e-05,2
3417,121600,1.1161038765570695e-05,2
3418,121700,8.990859371019806e-06,2
3419,121800,6.097106082264592e-06,2
3420,121900,1.5852997161676625e-05,2
3421,122000,1.4407854563916576e-05,2
3422,122100,1.2803407044414543e-05,2
3423,122200,1.0969968858802024e-05,2
3424,122300,8.764989988776614e-06,2
3425,122400,5.7776770994162496e-06,2
3426,122500,1.569962798314763e-05,2
3427,122600,1.424658213750461e-05,2
3428,122700,1.2630256518531186e-05,2
3429,122800,1.0777428920142146e-05,2
3430,122900,8.535438497299423e-06,2
3431,123000,5.442923246122256e-06,2
3432,123100,1.554626318464234e-05,2
3433,123200,1.4085061231621065e-05,2
3434,123300,1.245641975970353e-05,2
3435,123400,1.058331023472679e-05,2
3436,123500,8.301865083862022e-06,2
3437,123600,5.089768749327379e-06,2
3438,123700,1.539288059348012e-05,2
3439,123800,1.3923259690116855e-05,2
3440,123900,1.228184227366373e-05,2
3441,124000,1.038749583501459e-05,2
3442,124100,8.063885556083869e-06,2
3443,124200,4.714023908271299e-06,2
3444,124300,1.523945757919583e-05,2
3445,124400,1.3761144287528988e-05,2
3446,124500,1.2106466789314037e-05,2
3447,124600,1.0189859512482685e-05,2
3448,124700,7.821062617049028e-06,2
3449,124800,4.3097240580534e-06,2
3450,124900,1.508597101949945e-05,2
3451,125000,1.3598680647040748e-05,2
3452,125100,1.1930233006382705e-05,2
3453,125200,9.99026467557861e-06,2
3454,125300,7.572894818319356e-06,2
3455,125400,3.867859553513319e-06,2
3456,125500,1.4932397263674175e-05,2
3457,125600,1.3435833151508153e-05,2
3458,125700,1.1753077315034323e-05,2
3459,125800,9.788563023430558e-06,2
3460,125900,7.318802388428273e-06,2
3461,126000,3.373628723051102e-06,2
3462,126100,1.4778712093861595e-05,2
3463,126200,1.3272564847023556e-05,2
3464,126300,1.1574932483174177e-05,2
3465,126400,9.584592997757403e-06,2
3466,126500,7.058108785512023e-06,2
3467,126600,2.7993448817219496e-06,2
3468,126700,1.4624890683568537e-05,2
3469,126800,1.3108837337828605e-05,2
3470,126900,1.1395727306748009e-05,2
3471,127000,9.378177966077116e-06,2
3472,127100,6.790016285139235e-06,2
3473,127200,2.0796010149183472e-06,2
3474,127300,1.4470907553476659e-05,2
3475,127400,1.2944610671971797e-05,2
3476,127500,1.1215386217746041e-05,2
3477,127600,9.16912407599309e-06,2
3478,127700,6.513573064938583e-06,2
3479,127800,9.198507822482934e-07,2
3480,127900,1.4316736524083005e-05,2
3481,128000,1.2779843216232309e-05,2
3482,128100,1.1033828843158474e-05,2
3483,128200,8.95721770625005e-06,2
3484,128300,6.22762786462247e-06,2
3485,128400,1.555904985277334e-05,2
3486,128500,1.416235066487231e-05,2
3487,128600,1.2614491519561612e-05,2
3488,128700,1.0850969507141975e-05,2
3489,128800,8.742222416310252e-06,2
3490,128900,5.930765966044253e-06,2
3491,129000,1.5412061070913217e-05,2
3492,129100,1.4007722239892558e-05,2
3493,129200,1.2448510162893027e-05,2
3494,129300,1.066671666744017e-05,2
3495,129400,8.523875269751992e-06,2
3496,129500,5.621216140446301e-06,2
3497,129600,1.526503779085472e-05,2
3498,129700,1.3852822649038155e-05,2
3499,129800,1.2281851594623456e-05,2
3500,129900,1.048097227462294e-05,2
3501,130000,8.301882366053769e-06,2
3502,130100,5.296710661695481e-06,2
3503,130200,1.5117959727226572e-05,2
3504,130300,1.3697622365076909e-05,2
3505,130400,1.2114465948962668e-05,2
3506,130500,1.0293631041251423e-05,2
3507,130600,8.075913362842124e-06,2
3508,130700,4.954265778710164e-06,2
3509,130800,1.4970806154322934e-05,2
3510,130900,1.3542090865326167e-05,2
3511,131000,1.1946300845728187e-05,2
3512,131100,1.010457960465025e-05,2
3513,131200,7.845594694903523e-06,2
3514,131300,4.589819339933457e-06,2
3515,131400,1.4823555875029395e-05,2
3516,131500,1.338619655815618e-05,2
3517,131600,1.1777301168617486e-05,2
3518,131700,9.913695563514463e-06,2
3519,131800,7.610501090021074e-06,2
3520,131900,4.1975924540704894e-06,2
3521,132000,1.4676187187905516e-05,2
3522,132100,1.322990670335334e-05,2
3523,132200,1.1607408819304121e-05,2
3524,132300,9.72084636522776e-06,2
3525,132400,7.370144829402459e-06,2
3526,132500,3.7688648063385003e-06,2
3527,132600,1.4528677852080284e-05,2
3528,132700,1.3073187325503513e-05,2
3529,132800,1.1436562444102465e-05,2
3530,132900,9.525888012966967e-06,2
3531,133000,7.1239619731588745e-06,2
3532,133100,3.28933091818338e-06,2
3533,133200,1.4381005049635225e-05,2
3534,133300,1.2916003120236469e-05,2
3535,133400,1.1264697128986519e-05,2
3536,133500,9.328663557282042e-06,2
3537,133600,6.87129443382954e-06,2
3538,133700,2.7322949395188297e-06,2
3539,133800,1.423314534583922e-05,2
3540,133900,1.2758317351985433e-05,2
3541,134000,1.109174405847043e-05,2
3542,134100,9.129001325393517e-06,2
3543,134200,6.611366260807891e-06,2
3544,134300,2.034981062684403e-06,2
3545,134400,1.4085074646064371e-05,2
3546,134500,1.2600091742587927e-05,2
3547,134600,1.0917630133296237e-05,2
3548,134700,8.926712830762017e-06,2
3549,134800,6.343251672971632e-06,2
3550,134900,9.200188881262485e-07,2
3551,135000,1.3936768150053455e-05,2
3552,135100,1.2441286349408252e-05,2
3553,135200,1.0742277540116755e-05,2
3554,135300,8.721590289047992e-06,2
3555,135400,6.065831040963253e-06,2
3556,135500,1.5147385645785924e-05,2
3557,135600,1.3788200302687298e-05,2
3558,135700,1.2281859432181093e-05,2
3559,135800,1.0565603265910812e-05,2
3560,135900,8.513403646679688e-06,2
3561,136000,5.777728759157878e-06,2
3562,136100,1.5006135976086778e-05,2
3563,136200,1.3639344740926015e-05,2
3564,136300,1.2121767306769554e-05,2
3565,136400,1.0387518547797325e-05,2
3566,136500,8.301896999140883e-06,2
3567,136600,5.477222984610939e-06,2
3568,136700,1.4864801915675726e-05,2
3569,136800,1.34901742371271e-05,2
3570,136900,1.196096418445453e-05,2
3571,137000,1.0207928248261905e-05,2
3572,137100,8.086784239011163e-06,2
3573,137200,5.162109926539035e-06,2
3574,137300,1.47233643837924e-05,2
3575,137400,1.3340660637396738e-05,2
3576,137500,1.1799401994887226e-05,2
3577,137600,1.0026730141613008e-05,2
3578,137700,7.8677437213042e-06,2
3579,137800,4.829491166827438e-06,2
3580,137900,1.4581803849951455e-05,2
3581,138000,1.3190774795464058e-05,2
3582,138100,1.1637030190644642e-05,2
3583,138200,9.843814097209301e-06,2
3584,138300,7.644411660402496e-06,2
3585,138400,4.475422878228025e-06,2
3586,138500,1.4440100304226919e-05,2
3587,138600,1.304048650097106e-05,2
3588,138700,1.1473795530744358e-05,2
3589,138800,9.659061139637788e-06,2
3590,138900,7.416373871003486e-06,2
3591,139000,4.094298557869374e-06,2
3592,139100,1.429823322510842e-05,2
3593,139200,1.2889764401875005e-05,2
3594,139300,1.130964184073142e-05,2
3595,139400,9.4723423624561e-06,2
3596,139500,7.1831553139146085e-06,2
3597,139600,3.677666425822243e-06,2
3598,139700,1.4156181545616117e-05,2
3599,139800,1.2738575920096947e-05,2
3600,139900,1.1144509745636982e-05,2
3601,140000,9.2835176674586e-06,2
3602,140100,6.9442066918338025e-06,2
3603,140200,3.2116815493043554e-06,2
3604,140300,1.4013923616969091e-05,2
3605,140400,1.258688716007784e-05,2
3606,140500,1.097833637224591e-05,2
3607,140600,9.092434292428016e-06,2
3608,140700,6.698887008376055e-06,2
3609,140800,2.670567429198013e-06,2
3610,140900,1.3871437169596225e-05,2
3611,141000,1.2434662809048733e-05,2
3612,141100,1.0811055015892607e-05,2
3613,141200,8.898925083941884e-06,2
3614,141300,6.446440501122628e-06,2
3615,141400,1.9939854618463888e-06,2
3616,141500,1.3728699271776159e-05,2
3617,141600,1.228186602828402e-05,2
3618,141700,1.0642594767226501e-05,2
3619,141800,8.702806458053661e-06,2
3620,141900,6.185965558127564e-06,2
3621,142000,9.201623599160515e-07,2
3622,142100,1.3585686284784855e-05,2
3623,142200,1.2128458334292823e-05,2
3624,142300,1.0472880091633848e-05,2
3625,142400,8.503875977563963e-06,2
3626,142500,5.916371932101175e-06,2
3627,142600,1.4766899936956294e-05,2
3628,142700,1.3442373815129876e-05,2
3629,142800,1.1974399468524578e-05,2
3630,142900,1.0301830355047332e-05,2
3631,143000,8.301909453626571e-06,2
3632,143100,5.636320375221258e-06,2
3633,143200,1.4630824877178794e-05,2
3634,143300,1.329873666303545e-05,2
3635,143400,1.1819647254851395e-05,2
3636,143500,1.0129359286703523e-05,2
3637,143600,8.096657453101494e-06,2
3638,143700,5.3441349804037176e-06,2
3639,143800,1.4494624054803127e-05,2
3640,143900,1.3154748766822868e-05,2
3641,144000,1.1664157442299383e-05,2
3642,144100,9.955374368325733e-06,2
3643,144200,7.887841055044295e-06,2
3644,144300,5.037671455615943e-06,2
3645,144400,1.4358279396161474e-05,2
3646,144500,1.3010383143315496e-05,2
3647,144600,1.1507883532255227e-05,2
3648,144700,9.779776137767138e-06,2
3649,144800,7.675146649732133e-06,2
3650,144900,4.714110825804955e-06,2
3651,145000,1.4221772372754462e-05,2
3652,145100,1.2865611822954263e-05,2
3653,145200,1.1350776587231279e-05,2
3654,145300,9.60245739066362e-06,2
3655,145400,7.458219502479922e-06,2
3656,145500,4.369619456685306e-06,2
3657,145600,1.4085083972082478e-05,2
3658,145700,1.2720405780002481e-05,2
3659,145800,1.1192785019681137e-05,2
3660,145900,9.423302262610773e-06,2
3661,146000,7.236655703670472e-06,2
3662,146100,3.998751425607354e-06,2
3663,146200,1.394819466671777e-05,2
3664,146300,1.2574734856725987e-05,2
3665,146400,1.1033854357084098e-05,2
3666,146500,9.242185168369653e-06,2
3667,146600,7.009991982897311e-06,2
3668,146700,3.5933051279763897e-06,2
3669,146800,1.3811084381322151e-05,2
3670,146900,1.2428567681169268e-05,2
3671,147000,1.0873926981089776e-05,2
3672,147100,9.058969569975312e-06,2
3673,147200,6.777692649782098e-06,2
3674,147300,3.1398646838056644e-06,2
3675,147400,1.3673732457136096e-05,2
3676,147500,1.228187157761103e-05,2
3677,147600,1.0712941836353877e-05,2
3678,147700,8.873506539581235e-06,2
3679,147800,6.539132607564657e-06,2
3680,147900,2.61350974214763e-06,2
3681,148000,1.3536117614148747e-05,2
3682,148100,1.2134612469258028e-05,2
3683,148200,1.0550834104929403e-05,2
3684,148300,8.685633072217676e-06,2
3685,148400,6.293574892149463e-06,2
3686,148500,1.956167230104202e-06,2
3687,148600,1.339821791075573e-05,2
3688,148700,1.1986754771921619e-05,2
3689,148800,1.0387534841071848e-05,2
3690,148900,8.49517009469252e-06,2
3691,149000,6.04014041528904e-06,2
3692,149100,9.202857806693821e-07,2
3693,149200,1.3260010700009846e-05,2
3694,149300,1.1838261277830281e-05,2
3695,149400,1.0222970560178727e-05,2
3696,149500,8.301920100036484e-06,2
3697,149600,5.777766330571235e-06,2
3698,149700,1.4413849205378567e-05,2
3699,149800,1.3121472583149719e-05,2
3700,149900,1.1689093028377408e-05,2
3701,150000,1.005706277507329e-05,2
3702,150100,8.105664317828201e-06,2
3703,150200,5.505147316670163e-06,2
3704,150300,1.4282466877124814e-05,2
3705,150400,1.298257935912984e-05,2
3706,150500,1.153920917451065e-05,2
3707,150600,9.889727470640777e-06,2
3708,150700,7.906159305015123e-06,2
3709,150800,5.220650351746599e-06,2
3710,150900,1.4150924254809472e-05,2
3711,151000,1.2843305970449115e-05,2
3712,151100,1.1388566823058135e-05,2
3713,151200,9.720874506749395e-06,2
3714,151300,7.703132803806684e-06,2
3715,151400,4.922186713913925e-06,2
3716,151500,1.4019204118092484e-05,2
3717,151600,1.2703626444862096e-05,2
3718,151700,1.1237120867607206e-05,2
3719,151800,9.550406937097006e-06,2
3720,151900,7.49627866630085e-06,2
3721,152000,4.607011651266626e-06,2
3722,152100,1.3887288789366387e-05,2
3723,152200,1.2563513832118274e-05,2
3724,152300,1.108482380156064e-05,2
3725,152400,9.378220228811957e-06,2
3726,152500,7.285250574362062e-06,2
3727,152600,4.271394508443428e-06,2
3728,152700,1.3755160105448059e-05,2
3729,152800,1.2422940135535648e-05,2
3730,152900,1.0931625511264595e-05,2
3731,153000,9.204201365038884e-06,2
3732,153100,7.069654186647315e-06,2
3733,153200,3.910039458571015e-06,2
3734,153300,1.362279938741147e-05,2
3735,153400,1.2281876237997264e-05,2
3736,153500,1.0777473046293047e-05,2
3737,153600,9.028227807799995e-06,2
3738,153700,6.849037202920478e-06,2
3739,153800,3.514978761583907e-06,2
3740,153900,1.3490187408247398e-05,2
3741,154000,1.2140291821498124e-05,2
3742,154100,1.0622310364091194e-05,2
3743,154200,8.850166293887899e-06,2
3744,154300,6.6228766299715565e-06,2
3745,154400,3.0731975939791092e-06,2
3746,154500,1.3357304358465428e-05,2
3747,154600,1.1998155279517161e-05,2
3748,154700,1.0466078045180517e-05,2
3749,154800,8.669871429721888e-06,2
3750,154900,6.3905622203111025e-06,2
3751,155000,2.560575527071594e-06,2
3752,155100,1.3224129809139643e-05,2
3753,155200,1.1855433621931872e-05,2
3754,155300,1.0308712974303882e-05,2
3755,155400,8.487184042345705e-06,2
3756,155500,6.151374580293075e-06,2
3757,155600,1.9211521810619876e-06,2
3758,155700,1.3090642672353935e-05,2
3759,155800,1.171209237076476e-05,2
3760,155900,1.0150147982966187e-05,2
3761,156000,8.301929233347823e-06,2
3762,156100,5.904455688244785e-06,2
3763,156200,9.203927159649202e-07,2
3764,156300,1.2956821158590179e-05,2
3765,156400,1.1568095446587347e-05,2
3766,156500,9.990311447478278e-06,2
3767,156600,8.11391406703754e-06,2
3768,156700,5.648768341071219e-06,2
3769,156800,1.4085090334879818e-05,2
3770,156900,1.2822642731265873e-05,2
3771,157000,1.1423405043909961e-05,2
3772,157100,5.058582255271853e-07,2
3773,157200,1.0843288664303663e-06,2
3774,157300,1.550253956451873e-06,2
3775,157400,2.7895557043481866e-06,2
3776,157500,8.160226457024173e-07,2
3777,157600,2.8248148178709374e-06,2
3778,157700,2.5266246233377867e-06,2
3779,157800,2.87318219006404e-06,2
3780,157900,3.2738943293051866e-06,2
3781,158000,3.973353682858347e-06,2
3782,158100,1.176476565790459e-06,2
3783,158200,4.323293211440567e-06,2
3784,158300,4.184284982221387e-06,2
3785,158400,2.516750021785339e-06,2
3786,158500,3.860944036536898e-06,2
3787,158600,4.107434927474217e-06,2
3788,158700,2.4532728962381164e-06,2
3789,158800,1.0272428980199521e-06,2
3790,158900,4.474155073015958e-06,2
3791,159000,4.3600357671853905e-06,2
3792,159100,3.20487441450769e-06,2
3793,159200,2.385164254566818e-06,2
3794,159300,4.098646843636061e-06,2
3795,159400,4.611146806036332e-06,2
3796,159500,5.282439001349625e-06,2
3797,159600,3.2332948030329245e-06,2
3798,159700,3.294542246697293e-06,2
3799,159800,1.0735102311885126e-06,2
3800,159900,4.9219636878526045e-06,2
3801,160000,3.625645379572276e-06,2
3802,160100,3.1464858460024932e-06,2
3803,160200,4.495235572478935e-06,2
3804,160300,3.247581860682353e-06,2
3805,160400,4.935961113966474e-06,2
3806,160500,5.177832147046151e-06,2
3807,160600,4.637845370383394e-06,2
3808,160700,3.46742668263202e-06,2
3809,160800,1.3590846751540194e-06,2
3810,160900,6.0602766535075e-06,2
3811,161000,5.992821713961208e-06,2
3812,161100,1.0984064915847721e-06,2
3813,161200,4.6887462455157775e-06,2
3814,161300,3.787084829626485e-06,2
3815,161400,4.9738150203838215e-06,2
3816,161500,3.324091446147348e-06,2
3817,161600,4.539196681115192e-06,2
3818,161700,3.2049467226428488e-06,2
3819,161800,5.312796196242932e-06,2
3820,161900,5.509756036349728e-06,2
3821,162000,4.267818381374817e-06,2
3822,162100,6.418663247889515e-06,2
3823,162200,2.3451578066043945e-06,2
3824,162300,2.9608506006990976e-06,2
3825,162400,2.141214554359932e-06,2
3826,162500,6.627531423047272e-06,2
3827,162600,5.435939504004609e-06,2
3828,162700,3.462313442385466e-06,2
3829,162800,6.583480130418793e-06,2
3830,162900,4.892182092669724e-06,2
3831,163000,2.3317112887414544e-06,2
3832,163100,6.406863168443087e-06,2
3833,163200,5.359896593729609e-06,2
3834,163300,4.610941759581581e-06,2
3835,163400,4.4636815128649706e-06,2
3836,163500,5.097240068146432e-06,2
3837,163600,6.377943479058718e-06,2
3838,163700,3.3473960829000774e-06,2
3839,163800,6.8190750533645694e-06,2
3840,163900,6.272414477835393e-06,2
3841,164000,6.705389616681822e-06,2
3842,164100,3.0204235531298507e-06,2
3843,164200,6.592896377706779e-06,2
3844,164300,6.163681364775591e-06,2
3845,164400,7.0172756949626596e-06,2
3846,164500,4.649603444389692e-06,2
3847,164600,3.5084080465801006e-06,2
3848,164700,4.734301789486693e-06,2
3849,164800,7.28135342787447e-06,2
3850,164900,6.870865028492913e-06,2
3851,165000,2.262346022473071e-06,2
3852,165100,6.639162978124916e-06,2
3853,165200,6.945606201433614e-06,2
3854,165300,4.211068898932607e-06,2
3855,165400,3.489495638887578e-06,2
3856,165500,5.708238568502758e-06,2
3857,165600,4.458131040551212e-06,2
3858,165700,5.87679777535266e-06,2
3859,165800,4.110642133223808e-06,2
3860,165900,5.292374927910151e-06,2
3861,166000,2.7602611324966045e-06,2
3862,166100,4.1634250793879765e-06,2
3863,166200,7.622117722525965e-06,2
3864,166300,2.599940429501047e-06,2
3865,166400,7.038947287794235e-06,2
3866,166500,6.713957870746936e-07,2
3867,166600,6.877967434680331e-06,2
3868,166700,1.5778304834951307e-06,2
3869,166800,7.444261916653118e-06,2
3870,166900,4.1081124118998056e-06,2
3871,167000,3.736116387999421e-06,2
3872,167100,6.89433483590983e-06,2
3873,167200,7.353012520548699e-06,2
3874,167300,5.8017277550480995e-06,2
3875,167400,7.161959012372811e-06,2
3876,167500,6.532549257378682e-06,2
3877,167600,2.809958062969513e-06,2
3878,167700,3.5595399839410717e-06,2
3879,167800,7.603515385000107e-06,2
3880,167900,3.4561425385875548e-06,2
3881,168000,2.6650397768382795e-06,2
3882,168100,6.6394666198985925e-06,2
3883,168200,7.541623517180411e-06,2
3884,168300,6.7504737189425755e-06,2
3885,168400,3.201107851870444e-06,2
3886,168500,4.298625963675775e-06,2
3887,168600,1.8220685240953419e-06,2
3888,168700,5.725753294200566e-06,2
3889,168800,6.282552410731083e-06,2
3890,168900,4.843472458915174e-06,2
3891,169000,7.3087567991076874e-06,2
3892,169100,7.827830004684555e-06,2
3893,169200,6.863548461715542e-06,2
3894,169300,3.3160876226384978e-06,2
3895,169400,4.739171453893704e-06,2
3896,169500,3.543527478481437e-06,2
3897,169600,7.156917397813738e-06,2
3898,169700,8.311760310562166e-06,2
3899,169800,8.137642283210655e-06,2
3900,169900,6.534697232973412e-06,2
3901,170000,8.323273188575531e-06,2
3902,170100,2.2069362868381693e-06,2
3903,170200,7.885392748501695e-06,2
3904,170300,5.352464801658346e-06,2
3905,170400,6.8332385101600835e-06,2
3906,170500,6.730976340202294e-06,2
3907,170600,4.955388696683745e-06,2
3908,170700,7.520523284426803e-06,2
3909,170800,8.349629265192632e-06,2
3910,170900,8.005983441148514e-06,2
3911,171000,6.305761400961634e-06,2
3912,171100,8.341640803759438e-06,2
3913,171200,2.865173498572574e-06,2
3914,171300,1.2208237392221774e-06,2
3915,171400,7.073985140962268e-06,2
3916,171500,2.7212472763296104e-06,2
3917,171600,4.530637267630012e-06,2
3918,171700,4.014451157576711e-06,2
3919,171800,8.264440375954111e-06,2
3920,171900,5.4024042767356684e-06,2
3921,172000,6.865857660308452e-06,2
3922,172100,6.939365639777838e-06,2
3923,172200,5.682367682457967e-06,2
3924,172300,8.633492304607342e-06,2
3925,172400,5.0258467017129274e-06,2
3926,172500,5.878036280647928e-06,2
3927,172600,5.247453690217958e-06,2
3928,172700,2.0662220016524287e-06,2
3929,172800,6.370383163639436e-06,2
3930,172900,7.81575459751723e-06,2
3931,173000,8.113959540695976e-06,2
3932,173100,7.408589657100706e-06,2
3933,173200,5.3191325368000615e-06,2
3934,173300,7.917800250796216e-06,2
3935,173400,2.2652284228060343e-06,2
3936,173500,2.998180990124248e-06,2
3937,173600,8.648127567391628e-06,2
3938,173700,6.973644365599669e-06,2
3939,173800,2.7322294551035524e-06,2
3940,173900,5.372352315265651e-06,2
3941,174000,5.9717498007873e-06,2
3942,174100,5.283378548175354e-06,2
3943,174200,2.3810212437968037e-06,2
3944,174300,6.86298354556388e-06,2
3945,174400,8.627427128479454e-06,2
3946,174500,3.0487052918712343e-06,2
3947,174600,2.9026258367680387e-06,2
3948,174700,8.503647210194924e-06,2
3949,174800,6.612611099401473e-06,2
3950,174900,1.1323576380174595e-06,2
3951,175000,4.916214325049769e-06,2
3952,175100,5.794633730878109e-06,2
3953,175200,5.4363621838453735e-06,2
3954,175300,3.484814640440807e-06,2
3955,175400,7.816451705070603e-06,2
3956,175500,4.14618738161449e-06,2
3957,175600,6.325739617197168e-06,2
3958,175700,7.064683053137905e-06,2
3959,175800,6.849750563918611e-06,2
3960,175900,5.5755679143476815e-06,2
3961,176000,1.5676051649786133e-06,2
3962,176100,6.459608290807941e-06,2
3963,176200,8.279536652925154e-06,2
3964,176300,1.4341228958290971e-06,2
3965,176400,1.9965555764285697e-06,2
3966,176500,8.64710300534645e-06,2
3967,176600,7.227434824150891e-06,2
3968,176700,4.178997658874429e-06,2
3969,176800,7.215130978448456e-06,2
3970,176900,8.646038967408058e-06,2
3971,177000,1.944457097426616e-06,2
3972,177100,1.635680903450358e-06,2
3973,177200,8.476544225248825e-06,2
3974,177300,6.881458014465086e-06,2
3975,177400,3.340493494138665e-06,2
3976,177500,6.762536537016639e-06,2
3977,177600,8.302334965226158e-06,2
3978,177700,8.988187438769966e-06,2
3979,177800,9.019212240186585e-06,2
3980,177900,8.404930995687297e-06,2
3981,178000,6.979658661023143e-06,2
3982,178100,3.950014747873546e-06,2
3983,178200,7.389110618150582e-06,2
3984,178300,9.094904145217083e-06,2
3985,178400,4.062786861646666e-06,2
3986,178500,4.781498357514255e-06,2
3987,178600,4.29538585412501e-06,2
3988,178700,1.8180398512529834e-06,2
3989,178800,7.836081526508562e-06,2
3990,178900,5.001394853710092e-06,2
3991,179000,7.884271297134724e-06,2
3992,179100,2.160708778689129e-06,2
3993,179200,4.58312870590223e-06,2
3994,179300,5.2002487297544334e-06,2
3995,179400,4.776562276439019e-06,2
3996,179500,2.8910710252159506e-06,2
3997,179600,8.277580509983425e-06,2
3998,179700,5.814627381811028e-06,2
3999,179800,8.602231476924556e-06,2
4000,179900,4.378776795386864e-06,2
4001,180000,6.286739336642982e-06,2
4002,180100,7.074913710594332e-06,2
4003,180200,7.127422015083877e-06,2
4004,180300,6.4647382480581445e-06,2
4005,180400,4.8026060950951686e-06,2
4006,180500,8.966287934597379e-06,2
4007,180600,6.513336712758345e-06,2
4008,180700,8.98746947104589e-06,2
4009,180800,4.867097702518603e-06,2
4010,180900,6.571666895752645e-06,2
4011,181000,7.3044194400771445e-06,2
4012,181100,7.363600208500264e-06,2
4013,181200,6.769176980882605e-06,2
4014,181300,5.3087426553598034e-06,2
4015,181400,1.1560023685665703e-06,2
4016,181500,7.213571384276656e-06,2
4017,181600,2.6384023458997687e-06,2
4018,181700,6.299344923726184e-06,2
4019,181800,7.968943731671932e-06,2
4020,181900,8.857604149890572e-06,2
4021,182000,9.196196914639823e-06,2
4022,182100,9.048301034315155e-06,2
4023,182200,8.389953436754627e-06,2
4024,182300,7.082214438714979e-06,2
4025,182400,4.6043564469721695e-06,2
4026,182500,8.437381977875141e-06,2
4027,182600,4.995945420624347e-06,2
4028,182700,7.609948639464273e-06,2
4029,182800,9.079110187570926e-06,2
4030,182900,3.2478989984151565e-06,2
4031,183000,4.265808089244622e-06,2
4032,183100,4.182707190458758e-06,2
4033,183200,2.9103169434706073e-06,2
4034,183300,8.915610401934756e-06,2
4035,183400,7.3473583799584144e-06,2
4036,183500,4.498628172643331e-06,2
4037,183600,8.177350573236822e-06,2
4038,183700,4.099378992597174e-06,2
4039,183800,6.88027561107827e-06,2
4040,183900,8.36079691084988e-06,2
4041,184000,9.193737798243427e-06,2
4042,184100,1.4921386582239974e-06,2
4043,184200,9.792800497030973e-07,2
4044,184300,8.999466419495533e-06,2
4045,184400,8.006112590715899e-06,2
4046,184500,6.2762134409801855e-06,2
4047,184600,2.62585199406621e-06,2
4048,184700,7.491109472012755e-06,2
4049,184800,2.863231318034407e-06,2
4050,184900,6.496378225657356e-06,2
4051,185000,8.287028774311239e-06,2
4052,185100,9.361514595028125e-06,2
4053,185200,3.0414938894102466e-06,2
4054,185300,3.632195094338158e-06,2
4055,185400,3.114314276775775e-06,2
4056,185500,9.4278443926417e-06,2
4057,185600,8.406227970929261e-06,2
4058,185700,6.71421896315029e-06,2
4059,185800,3.4866152489333584e-06,2
4060,185900,7.893124621015778e-06,2
4061,186000,3.852384267708549e-06,2
4062,186100,7.116287168844998e-06,2
4063,186200,8.907331031842542e-06,2
4064,186300,3.2073862628477825e-06,2
4065,186400,4.9779300446467354e-06,2
4066,186500,5.6779113213791686e-06,2
4067,186600,5.717212385375693e-06,2
4068,186700,5.113298159178189e-06,2
4069,186800,3.555147547957283e-06,2
4070,186900,9.125798622675095e-06,2
4071,187000,7.481772809253279e-06,2
4072,187100,4.666320836754323e-06,2
4073,187200,8.484721118677454e-06,2
4074,187300,4.911618640861424e-06,2
4075,187400,7.800886965633232e-06,2
4076,187500,9.534468937054141e-06,2
4077,187600,4.768730245222178e-06,2
4078,187700,6.279766235039463e-06,2
4079,187800,7.036767722139835e-06,2
4080,187900,7.28036418275755e-06,2
4081,188000,7.0653565756610074e-06,2
4082,188100,6.346948804228231e-06,2
4083,188200,4.9110233470197886e-06,2
4084,188300,1.2014084467617272e-06,2
4085,188400,8.022086151509047e-06,2
4086,188500,5.365228583108687e-06,2
4087,188600,8.886426642228513e-06,2
4088,188700,5.530719548043218e-06,2
4089,188800,8.253746436912372e-06,2
4090,188900,2.6485543897681805e-06,2
4091,189000,5.655343707406962e-06,2
4092,189100,7.1223164401691e-06,2
4093,189200,7.954107618268101e-06,2
4094,189300,8.344085146662614e-06,2
4095,189400,8.35551896859609e-06,2
4096,189500,7.991254698883199e-06,2
4097,189600,7.195804785747783e-06,2
4098,189700,5.795906431444662e-06,2
4099,189800,3.0526019709734407e-06,2
4100,189900,8.482157901077677e-06,2
4101,190000,5.967715625238847e-06,2
4102,190100,9.291667169987679e-06,2
4103,190200,6.1659140418670705e-06,2
4104,190300,8.769671857437596e-06,2
4105,190400,4.0845105270699795e-06,2
4106,190500,6.619162847125012e-06,2
4107,190600,8.069662530238808e-06,2
4108,190700,8.978850849353158e-06,2
4109,190800,9.504333469970476e-06,2
4110,190900,8.664867987874033e-07,2
4111,191000,9.615963041983547e-06,2
4112,191100,9.215458750760824e-06,2
4113,191200,8.465646459793687e-06,2
4114,191300,7.260319555262445e-06,2
4115,191400,5.298858110766635e-06,2
4116,191500,9.571991029533745e-06,2
4117,191600,7.465592582279976e-06,2
4118,191700,3.7711084843476253e-06,2
4119,191800,7.816262352946699e-06,2
4120,191900,2.903850741272694e-06,2
4121,192000,6.65533778848941e-06,2
4122,192100,8.642905078546163e-06,2
4123,192200,2.3393278272940518e-06,2
4124,192300,4.9969664148394335e-06,2
4125,192400,6.250009567211909e-06,2
4126,192500,6.911440604880979e-06,2
4127,192600,7.148604684915785e-06,2
4128,192700,7.005920068122194e-06,2
4129,192800,6.459549377967266e-06,2
4130,192900,5.3895995652223614e-06,2
4131,193000,3.32649396019009e-06,2
4132,193100,9.078811271551431e-06,2
4133,193200,7.3437301419485825e-06,2
4134,193300,4.49234195637922e-06,2
4135,193400,8.715612655112438e-06,2
4136,193500,5.638981224803615e-06,2
4137,193600,8.791382262785029e-06,2
4138,193700,4.772289638307048e-06,2
4139,193800,7.6182565252941704e-06,2
4140,193900,9.393268279703482e-06,2
4141,194000,4.282274632840976e-06,2
4142,194100,6.196823765061198e-06,2
4143,194200,7.310438894731841e-06,2
4144,194300,7.967366619879412e-06,2
4145,194400,8.277996627382049e-06,2
4146,194500,8.28231565500726e-06,2
4147,194600,7.981781156772692e-06,2
4148,194700,7.340079708297052e-06,2
4149,194800,6.254267524352744e-06,2
4150,194900,4.409237962809803e-06,2
4151,195000,9.50454253838933e-06,2
4152,195100,7.805222230652956e-06,2
4153,195200,5.161246823883277e-06,2
4154,195300,9.11556157451126e-06,2
4155,195400,6.257773361689568e-06,2
4156,195500,9.277659804530574e-06,2
4157,195600,5.7052515959771415e-06,2
4158,195700,8.365609730967356e-06,2
4159,195800,2.631774297746505e-06,2
4160,195900,5.910664053627326e-06,2
4161,196000,7.633811026818042e-06,2
4162,196100,8.772554539729747e-06,2
4163,196200,9.539285775352121e-06,2
4164,196300,2.103456265573389e-06,2
4165,196400,3.030539246463578e-06,2
4166,196500,3.05678184223391e-06,2
4167,196600,2.2176104725762793e-06,2
4168,196700,9.594566593022418e-06,2
4169,196800,8.862095266682385e-06,2
4170,196900,7.776475032450102e-06,2
4171,197000,6.154685909768001e-06,2
4172,197100,3.2818371298953926e-06,2
4173,197200,8.687736404438964e-06,2
4174,197300,6.277864267791357e-06,2
4175,197400,9.760201373914136e-06,2
4176,197500,7.091912106538815e-06,2
4177,197600,9.388452621818065e-07,2
4178,197700,6.5976277702146355e-06,2
4179,197800,9.045724573375766e-06,2
4180,197900,4.3839538793569735e-06,2
4181,198000,6.986992707338939e-06,2
4182,198100,8.60844175935919e-06,2
4183,198200,9.751591345612684e-06,2
4184,198300,3.88533752853049e-06,2
4185,198400,5.2432225931935955e-06,2
4186,198500,5.968817705992502e-06,2
4187,198600,6.286084614660691e-06,2
4188,198700,6.258466123924393e-06,2
4189,198800,5.882191188904804e-06,2
4190,198900,5.08162774484263e-06,2
4191,199000,3.5846114022374954e-06,2
4192,199100,9.625577274348193e-06,2
4193,199200,8.44719080939519e-06,2
4194,199300,6.774946108736588e-06,2
4195,199400,4.037201241071678e-06,2
4196,199500,8.924613403866029e-06,2
4197,199600,6.467173359754694e-06,2
4198,199700,9.85072423911708e-06,2
4199,199800,7.144106892187672e-06,2
4200,199900,9.780251442761962e-07,2
4201,200000,6.636134258054963e-06,2
4202,200100,9.117056849474802e-06,2
4203,200200,4.5740128832757295e-06,2
4204,200300,7.2118708646891965e-06,2
4205,200400,8.895880109980194e-06,2
4206,200500,2.220254497773599e-06,2
4207,200600,4.912598813097927e-06,2
4208,200700,6.277666906356814e-06,2
4209,200800,7.125137900483965e-06,2
4210,200900,7.630249784316059e-06,2
4211,201000,7.86002991034694e-06,2
4212,201100,7.839467606453908e-06,2
4213,201200,7.567286751413003e-06,2
4214,201300,7.015080431228897e-06,2
4215,201400,6.10830285605114e-06,2
4216,201500,4.644930621904172e-06,2
4217,201600,1.4194743982581263e-06,2
4218,201700,8.73787269694932e-06,2
4219,201800,7.0143524151791805e-06,2
4220,201900,4.273351377444659e-06,2
4221,202000,9.018306984854663e-06,2
4222,202100,6.547432726141295e-06,2
4223,202200,8.072010247546153e-07,2
4224,202300,7.249262005935354e-06,2
4225,202400,1.6971311604824212e-06,2
4226,202500,6.884648629475536e-06,2
4227,202600,9.394378649465098e-06,2
4228,202700,5.243706796485145e-06,2
4229,202800,7.812498878447014e-06,2
4230,202900,9.536436644472552e-06,2
4231,203000,4.381573333440871e-06,2
4232,203100,6.469459607247683e-06,2
4233,203200,7.804567493137587e-06,2
4234,203300,8.739610181911748e-06,2
4235,203400,9.395367587948357e-06,2
4236,203500,9.828437494157502e-06,2
4237,203600,1.7870715195873796e-06,2
4238,203700,2.0961461471014364e-06,2
4239,203800,1.4348138598566713e-06,2
4240,203900,9.71798007649519e-06,2
4241,204000,9.224231572006064e-06,2
4242,204100,8.498786270692969e-06,2
4243,204200,7.475176170899947e-06,2
4244,204300,6.0036211099661756e-06,2
4245,204400,3.568658193529108e-06,2
4246,204500,9.183369620518872e-06,2
4247,204600,7.35737151815387e-06,2
4248,204700,4.526021477719451e-06,2
4249,204800,9.04649547357059e-06,2
4250,204900,6.431045289974252e-06,2
4251,205000,9.794856373138218e-06,2
4252,205100,6.975946557100872e-06,2
4253,205200,9.82397390516292e-06,2
4254,205300,6.517696082831692e-06,2
4255,205400,9.145039529659692e-06,2
4256,205500,4.7840074264428355e-06,2
4257,205600,7.575073164640449e-06,2
4258,205700,9.411319375585762e-06,2
4259,205800,4.223605381206327e-06,2
4260,205900,6.513948399670766e-06,2
4261,206000,7.984293439002221e-06,2
4262,206100,9.04436351058345e-06,2
4263,206200,9.828307739564452e-06,2
4264,206300,3.069220172990455e-06,2
4265,206400,4.2085947934282504e-06,2
4266,206500,4.7724524506130364e-06,2
4267,206600,4.962010769724482e-06,2
4268,206700,4.822586707852106e-06,2
4269,206800,4.323539022522779e-06,2
4270,206900,3.3072329486331084e-06,2
4271,207000,3.202502262989194e-08,2
4272,207100,9.206271394540616e-06,2
4273,207200,8.215831569901663e-06,2
4274,207300,6.862239764442416e-06,2
4275,207400,4.851391086555558e-06,2
4276,207500,9.786530700955623e-06,2
4277,207600,8.122538637135413e-06,2
4278,207700,5.749580778007083e-06,2
4279,207800,9.798462064564663e-06,2
4280,207900,7.543190194511248e-06,2
4281,208000,3.83398226441193e-06,2
4282,208100,8.273024909742833e-06,2
4283,208200,4.483773102715188e-06,2
4284,208300,8.231516612805604e-06,2
4285,208400,3.6491492301214806e-06,2
4286,208500,7.410450986741252e-06,2
4287,208600,9.669870791692878e-06,2
4288,208700,5.475742868996898e-06,2
4289,208800,7.910241061103086e-06,2
4290,208900,9.600973125694539e-06,2
4291,209000,4.433256988016181e-06,2
4292,209100,6.580920337500099e-06,2
4293,209200,8.000452863401692e-06,2
4294,209300,9.04203157706567e-06,2
4295,209400,9.827010380291657e-06,2
4296,209500,3.037017809743958e-06,2
4297,209600,4.262413389339726e-06,2
4298,209700,4.919220754321407e-06,2
4299,209800,5.227185751877351e-06,2
4300,209900,5.24887296634563e-06,2
4301,210000,4.988846979572721e-06,2
4302,210100,4.398353025251046e-06,2
4303,210200,3.306003232889903e-06,2
4304,210300,9.94886156355257e-06,2
4305,210400,9.211688055439501e-06,2
4306,210500,8.239068486746986e-06,2
4307,210600,6.933195132845662e-06,2
4308,210700,5.0422424579962504e-06,2
4309,210800,9.967258114785003e-06,2
4310,210900,8.430481352339687e-06,2
4311,211000,6.323933388669379e-06,2
4312,211100,2.472187131890909e-06,2
4313,211200,8.299151410752405e-06,2
4314,211300,5.4250490619322255e-06,2
4315,211400,9.309644396041195e-06,2
4316,211500,6.45693447133272e-06,2
4317,211600,9.666193775353665e-06,2
4318,211700,6.5541295888910675e-06,2
4319,211800,9.446462358673575e-06,2
4320,211900,5.769502076121969e-06,2
4321,212000,8.610028138426902e-06,2
4322,212100,3.5700944128206995e-06,2
4323,212200,6.941754284701875e-06,2
4324,212300,8.996969843875417e-06,2
4325,212400,3.385763729126805e-06,2
4326,212500,6.234045819795656e-06,2
4327,212600,7.97501213093376e-06,2
4328,212700,9.25652547633042e-06,2
4329,212800,2.3490723095457483e-06,2
4330,212900,4.722622204795375e-06,2
4331,213000,6.037831449258784e-06,2
4332,213100,6.926920646818973e-06,2
4333,213200,7.542609351163885e-06,2
4334,213300,7.949145048666962e-06,2
4335,213400,8.17822662187483e-06,2
4336,213500,8.245101694684323e-06,2
4337,213600,8.154208946770227e-06,2
4338,213700,7.900564901211785e-06,2
4339,213800,7.468089881196068e-06,2
4340,213900,6.823392935317417e-06,2
4341,214000,5.897892233904844e-06,2
4342,214100,4.5231528821993875e-06,2
4343,214200,1.8940002195493388e-06,2
4344,214300,9.159807035451853e-06,2
4345,214400,7.871981255925897e-06,2
4346,214500,6.124544800454716e-06,2
4347,214600,3.2457824720362804e-06,2
4348,214700,8.98911467095364e-06,2
4349,214800,6.987363975008083e-06,2
4350,214900,3.7876993204118713e-06,2
4351,215000,8.783842601366118e-06,2
4352,215100,6.141272400289732e-06,2
4353,215200,9.776909832213556e-06,2
4354,215300,7.15618201942469e-06,2
4355,215400,2.091258686602192e-06,2
4356,215500,7.408676083598307e-06,2
4357,215600,1.7765382240115635e-06,2
4358,215700,6.985866521932336e-06,2
4359,215800,9.593099755299879e-06,2
4360,215900,5.745153222880765e-06,2
4361,216000,8.450040785965887e-06,2
4362,216100,2.748809059708106e-06,2
4363,216200,6.414842890668771e-06,2
4364,216300,8.506254348287787e-06,2
4365,216400,1.1499771660567313e-06,2
4366,216500,5.269360250058636e-06,2
4367,216600,7.200093174820761e-06,2
4368,216700,8.57638941932102e-06,2
4369,216800,9.63908412358732e-06,2
4370,216900,3.1680714995964707e-06,2
4371,217000,4.969631340346004e-06,2
4372,217100,6.084535903821127e-06,2
4373,217200,6.856828773168926e-06,2
4374,217300,7.395079093693658e-06,2
4375,217400,7.748628016698618e-06,2
4376,217500,7.942580862510332e-06,2
4377,217600,7.988968233605885e-06,2
4378,217700,7.890795132986767e-06,2
4379,217800,7.642906936861078e-06,2
4380,217900,7.230357573711392e-06,2
4381,218000,6.622921609046589e-06,2
4382,218100,5.759807765059822e-06,2
4383,218200,4.496803653173268e-06,2
4384,218300,2.237619313611373e-06,2
4385,218400,9.353172253191045e-06,2
4386,218500,8.232183149094478e-06,2
4387,218600,6.768627050342613e-06,2
4388,218700,4.650213098392433e-06,2
4389,218800,9.755057783106595e-06,2
4390,218900,8.156081587658629e-06,2
4391,219000,5.972049216122671e-06,2
4392,219100,1.6119724969983981e-06,2
4393,219200,8.20323074594997e-06,2
4394,219300,5.461237083767223e-06,2
4395,219400,9.49400816236422e-06,2
4396,219500,6.949202756028515e-06,2
4397,219600,2.065557746067207e-06,2
4398,219700,7.6187190900497395e-06,2
4399,219800,3.111140529302544e-06,2
4400,219900,7.689787221011138e-06,2
4401,220000,2.539726995115039e-06,2
4402,220100,7.183482725102789e-06,2
4403,220200,9.726967534818492e-06,2
4404,220300,5.958243591049896e-06,2
4405,220400,8.616576047426433e-06,2
4406,220500,3.2976330748937073e-06,2
4407,220600,6.736129109833334e-06,2
4408,220700,8.818402930025261e-06,2
4409,220800,2.8373637648730208e-06,2
4410,220900,6.019146148204337e-06,2
4411,221000,7.893940286865678e-06,2
4412,221100,9.29024958768779e-06,2
4413,221200,2.866965393883118e-06,2
4414,221300,5.296231344241716e-06,2
4415,221400,6.768141224594618e-06,2
4416,221500,7.842068862233499e-06,2
4417,221600,8.667556042464e-06,2
4418,221700,9.311214368540866e-06,2
4419,221800,9.809185300551225e-06,2
4420,221900,1.921823062487896e-06,2
4421,222000,3.0215045834826245e-06,2


==> omega_4.442883367462619_nearlysingular.csv <==
hmax,omega,delta,errL2
0.05,4.554032147688322,0.9999999999999964,0.005420763180313185
0.05,4.49880081823798,0.5,0.011614553872622968
0.05,4.470929299617555,0.25000000000000355,0.027104082136661822
0.05,4.45692818005616,0.12499999999999645,0.08135971136536808
0.05,4.449911100480404,0.0625,91.62478666128634
0.05,4.446398407945324,0.031249999999996447,0.16228698222603757
0.05,4.4446410206200815,0.015625000000003553,0.10825527047672864
0.05,4.44376206633284,0.007812499999996447,0.09280591552264379
0.05,4.443322523987958,0.003906250000003553,0.08662471395151464
0.05,4.443102736509557,0.0019531249999964473,0.08383293015978255
0.05,4.442992838693161,0.0009765625,0.08250344951456112
0.05,4.442937888765576,0.00048828125,0.08185439770670234
0.05,4.442910413546926,0.000244140625,0.08153368636106759
0.05,4.442896675873885,0.0001220703125,0.08137427127555699
0.05,4.4428898070214355,6.103515625355271e-05,0.08129479727213391
0.05,4.442886372591228,3.0517578121447286e-05,0.08125511845563052
0.05,4.442884655375129,1.5258789058947286e-05,0.08123529356916984
0.05,4.44288379676683,7.62939453125e-06,0.08122538475275178
0.05,4.442883367462619,3.8146972620722863e-06,0.08122043125155172
0.025,4.554032147688322,0.9999999999999964,0.0012215513614989724
0.025,4.49880081823798,0.5,0.002481567014728509
0.025,4.470929299617555,0.25000000000000355,0.005126388297499042
0.025,4.45692818005616,0.12499999999999645,0.010975800345633852
0.025,4.449911100480404,0.0625,0.02555666020627331
0.025,4.446398407945324,0.031249999999996447,0.07611368603985261
0.025,4.4446410206200815,0.015625000000003553,6.993944399182077
0.025,4.44376206633284,0.007812499999996447,0.15736508153691148
0.025,4.443322523987958,0.003906250000003553,0.10412908167729759
0.025,4.443102736509557,0.0019531249999964473,0.08906406727415497
0.025,4.442992838693161,0.0009765625,0.08305595189528582
0.025,4.442937888765576,0.00048828125,0.08034594919438295
0.025,4.442910413546926,0.000244140625,0.07905620107439112
0.025,4.442896675873885,0.0001220703125,0.07842673107432933
0.025,4.4428898070214355,6.103515625355271e-05,0.07811574019587034
0.025,4.442886372591228,3.0517578121447286e-05,0.07796116782473127
0.025,4.442884655375129,1.5258789058947286e-05,0.07788411080621072
0.025,4.44288379676683,7.62939453125e-06,0.07784563939431983
0.025,4.442883367462619,3.8146972620722863e-06,0.07782641793305078
0.0125,4.554032147688322,0.9999999999999964,0.0002983270953340983
0.0125,4.49880081823798,0.5,0.0005988705948458776
0.0125,4.470929299617555,0.25000000000000355,0.0012070551833729072
0.0125,4.45692818005616,0.12499999999999645,0.002452423309042625
0.0125,4.449911100480404,0.0625,0.005065724500193562
0.0125,4.446398407945324,0.031249999999996447,0.010842777129477529
0.0125,4.4446410206200815,0.015625000000003553,0.02522810809578571
0.0125,4.44376206633284,0.007812499999996447,0.07494095872270028
0.0125,4.443322523987958,0.003906250000003553,5.08665892994286
0.0125,4.443102736509557,0.0019531249999964473,0.15681281384642062
0.0125,4.442992838693161,0.0009765625,0.10347852193673984
0.0125,4.442937888765576,0.00048828125,0.08843885848253041
0.0125,4.442910413546926,0.000244140625,0.08244737025309638
0.0125,4.442896675873885,0.0001220703125,0.07974608191885149
0.0125,4.4428898070214355,6.103515625355271e-05,0.0784607462436171
0.0125,4.442886372591228,3.0517578121447286e-05,0.07783349179772157
0.0125,4.442884655375129,1.5258789058947286e-05,0.077523610556873
0.0125,4.44288379676683,7.62939453125e-06,0.07736959338251695
0.0125,4.442883367462619,3.8146972620722863e-06,0.07729281407066625
0.00625,4.554032147688322,0.9999999999999964,7.412108651925073e-05
0.00625,4.49880081823798,0.5,0.00014836325067436407
0.00625,4.470929299617555,0.25000000000000355,0.00029728407836582786
0.00625,4.45692818005616,0.12499999999999645,0.0005968461502730977
0.00625,4.449911100480404,0.0625,0.0012029272528212565
0.00625,4.446398407945324,0.031249999999996447,0.002443673952977932
0.00625,4.4446410206200815,0.015625000000003553,0.005045996227793242
0.00625,4.44376206633284,0.007812499999996447,0.010792677486986837
0.00625,4.443322523987958,0.003906250000003553,0.025066012441649084
0.00625,4.443102736509557,0.0019531249999964473,0.0739958054523575
0.00625,4.442992838693161,0.0009765625,3.085559373329639
0.00625,4.442937888765576,0.00048828125,0.1594640893393623
0.00625,4.442910413546926,0.000244140625,0.10450902535388733
0.00625,4.442896675873885,0.0001220703125,0.08914781212202114
0.00625,4.4428898070214355,6.103515625355271e-05,0.08304466934289309
0.00625,4.442886372591228,3.0517578121447286e-05,0.08029609651525763
0.00625,4.442884655375129,1.5258789058947286e-05,0.07898892787612047
0.00625,4.44288379676683,7.62939453125e-06,0.07835117401550282
0.00625,4.442883367462619,3.8146972620722863e-06,0.07803614414790502
0.003125,4.554032147688322,0.9999999999999964,1.8495193814436547e-05
0.003125,4.49880081823798,0.5,3.699457720986069e-05
0.003125,4.470929299617555,0.25000000000000355,7.402221019956445e-05
0.003125,4.45692818005616,0.12499999999999645,0.00014818466444643674
0.003125,4.449911100480404,0.0625,0.00029693589866183463
0.003125,4.446398407945324,0.031249999999996447,0.00059615277317032
0.003125,4.4446410206200815,0.015625000000003553,0.0012015360571745988
0.003125,4.44376206633284,0.007812499999996447,0.0024408675249671524
0.003125,4.443322523987958,0.003906250000003553,0.005040279757971582
0.003125,4.443102736509557,0.0019531249999964473,0.010780822678633707
0.003125,4.442992838693161,0.0009765625,0.02504063248165728
0.003125,4.442937888765576,0.00048828125,0.07394262993343921
0.003125,4.442910413546926,0.000244140625,3.1401794912861734
0.003125,4.442896675873885,0.0001220703125,0.15912619626846577
0.003125,4.4428898070214355,6.103515625355271e-05,0.10432198009318822
0.003125,4.442886372591228,3.0517578121447286e-05,0.08899645924615597
0.003125,4.442884655375129,1.5258789058947286e-05,0.0829067262032006
0.003125,4.44288379676683,7.62939453125e-06,0.08016403340240136
0.003125,4.442883367462619,3.8146972620722863e-06,0.07885962867655377


==> results_ding.csv <==
,ndof,condition,relativecondition
0,409,-4.82e+01,1.85e+02
1,1469,-1.71e+01,6.57e+01
2,5545,-4.22e+00,1.62e+01
3,21521,-8.30e-01,3.19e+00
4,84769,-9.15e-03,3.52e-02
5,336449,1.93e-01,7.41e-01


==> results_plane_cg.csv <==
,ndof,condition,relativecondition
1,6055,-1.13e+01,5.52e+00
2,9729,-7.13e+00,3.48e+00
3,23454,-1.68e+00,8.21e-01
4,26770,-9.50e-01,4.64e-01
5,34642,-3.29e-01,1.61e-01
6,56657,4.51e-01,2.20e-01

==> results_plane_cr1.csv <==
,index,ndof,condition,eta,estIndex
0,0,8630,-4.59e-01,3.35e+01,117
1,1,23863,-1.04e+01,2.63e+01,116
2,2,40932,-2.32e+00,1.63e+01,114
3,3,56654,3.89e+00,1.41e+01,113
4,4,87568,3.27e+00,9.91e+00,113
5,5,113527,2.88e+00,6.24e+00,113

==> results_plane_cr2.csv <==
,index,ndof,condition,eta,estIndex
6,6,121458,2.80e+00,5.97e+00,113
7,7,154931,2.66e+00,4.73e+00,113
8,8,207021,2.53e+00,3.87e+00,113
9,9,258166,2.44e+00,3.31e+00,113
10,10,396340,2.30e+00,2.05e+00,113
11,11,421052,2.27e+00,1.84e+00,113

==> results_scatterer.csv <==
,ndof,condition,relativecondition
0,304,-1.48e+04,2.14e+03
1,1160,-7.85e+02,1.13e+02
2,4528,-1.27e+02,1.83e+01
3,17888,-4.86e+00,7.01e-01
4,71104,6.03e+00,8.70e-01

